Nonequilibrium thermodynamics of coupled molecular oscillators: The energy cost and optimal design for synchronization

A model of coupled molecular oscillators is proposed to study nonequilibrium thermodynamics of synchronization. We find that synchronization of nonequilibrium oscillators costs energy even when the oscillator-oscillator coupling is conservative. By solving the steady state of the many-body system analytically, we show that the system goes through a nonequilibrium phase transition driven by energy dissipation, and the critical energy dissipation depends on both the frequency and strength of the exchange reactions. Moreover, our study reveals the optimal design for achieving maximum synchronization with a fixed energy budget. We apply our general theory to the Kai system in Cyanobacteria circadian clock and predict a relationship between the KaiC ATPase activity and synchronization of the KaiC hexamers. The theoretical framework can be extended to study thermodynamics of collective behaviors in other extended nonequilibrium active systems.

==> figure/Figure_2.csv <==
panel A & panel B solid line,E_0,Omega/k,,panel B optimal design,E*_0,Omega*/k,,panel C,W(for E_0=3),r(E_0=3),W(for E_0=4),r(E_0=4),W(for E_0=6),r(E_0=6),W(for E_0=8),r(E_0=8),W(for E_0=10),r(E_0=10),W(for r_max),r_max,,panel D,r_max,Omega*/k,E*_0/4,"(W*-W_{c,min})/W_{s,min}"
,0,NaN,,,4,1,,,0.001125,0,0.002,0,0.0045,0,0.008,0,0.0125,0,0,0,,,0,1,1,0
,0.050251256,NaN,,,4.001904508,1.07286187,,,0.001140666,0,0.002027851,0,0.004562664,0,0.008111403,0,0.012674068,0,2,0.001481622,,,0.193974736,1.07286187,1.000476127,0
,0.100502513,NaN,,,4.001955378,1.07286187,,,0.00115655,0,0.002056089,0,0.004626201,0,0.008224358,0,0.012850559,0,2,0.102245833,,,0.199155845,1.07286187,1.000488845,0
,0.150753769,NaN,,,4.002035222,1.07286187,,,0.001172656,0,0.002084721,0,0.004690623,0,0.008338885,0,0.013029508,0,2,0.192080822,,,0.20419121,1.07286187,1.000508806,0
,0.201005025,NaN,,,4.002386943,1.07286187,,,0.001188985,0,0.002113752,0,0.004755942,0,0.008455008,0,0.01321095,0,2,0.249852792,,,0.209090343,1.07286187,1.000596736,0
,0.251256281,NaN,,,4.002729933,1.085142572,,,0.001205543,0,0.002143187,0,0.00482217,0,0.008572747,0,0.013394917,0,2.008361204,0.436117256,,,0.213867875,1.085142572,1.000682483,0
,0.301507538,NaN,,,4.003214979,1.085142572,,,0.00122233,0,0.002173032,0,0.004889321,0,0.008692126,0,0.013581447,0,2.035451505,0.582451191,,,0.219022754,1.085142572,1.000803745,0
,0.351758794,NaN,,,4.003989287,1.085142572,,,0.001239352,0,0.002203292,0,0.004957407,0,0.008813168,0,0.013770574,0,2.062541806,0.64286664,,,0.224040392,1.085142572,1.000997322,0
,0.40201005,NaN,,,4.004743789,1.085142572,,,0.00125661,0,0.002233974,0,0.005026441,0,0.008935895,0,0.013962335,0,2.089632107,0.679700353,,,0.228929686,1.085142572,1.001185947,0
,0.452261307,NaN,,,4.00542166,1.085142572,,,0.001274109,0,0.002265083,0,0.005096436,0,0.009060331,0,0.014156766,0,2.116722408,0.705547067,,,0.233698475,1.085142572,1.001355415,0
,0.502512563,NaN,,,4.006053173,1.085142572,,,0.001291851,0,0.002296625,0,0.005167406,0,0.009186499,0,0.014353905,0,2.143812709,0.727475332,,,0.238354032,1.085142572,1.001513293,0
,0.552763819,NaN,,,4.00667021,1.085142572,,,0.001309841,0,0.002328606,0,0.005239364,0,0.009314425,0,0.014553789,0,2.17090301,0.74556845,,,0.242902871,1.085142572,1.001667553,0
,0.603015075,NaN,,,4.007287617,1.085142572,,,0.001328081,0,0.002361033,0,0.005312324,0,0.009444132,0,0.014756457,0,2.197993311,0.759418783,,,0.247350924,1.085142572,1.001821904,0
,0.653266332,NaN,,,4.007972008,1.097423274,,,0.001346575,0,0.002393911,0,0.005386301,0,0.009575646,0,0.014961946,0,2.225083612,0.770444109,,,0.252149977,1.097423274,1.001993002,0
,0.703517588,NaN,,,4.008651612,1.097423274,,,0.001365327,0,0.002427248,0,0.005461307,0,0.00970899,0,0.015170297,0,2.252173913,0.780595969,,,0.256915468,1.097423274,1.002162903,0
,0.753768844,NaN,,,4.009337229,1.097423274,,,0.00138434,0,0.002461048,0,0.005537358,0,0.009844192,0,0.01538155,0,2.279264214,0.78984841,,,0.261573957,1.097423274,1.002334307,0
,0.804020101,NaN,,,4.010030884,1.097423274,,,0.001403617,0,0.002495319,0,0.005614468,0,0.009981276,0,0.015595744,0,2.306354515,0.798313735,,,0.266131163,1.097423274,1.002507721,0
,0.854271357,NaN,,,4.010709917,1.097423274,,,0.001423163,0,0.002530067,0,0.005692652,0,0.01012027,0,0.015812922,0,2.333444816,0.806080943,,,0.270592298,1.097423274,1.002677479,0
,0.904522613,NaN,,,4.011398068,1.097423274,,,0.001442981,0,0.0025653,0,0.005771924,0,0.010261199,0,0.016033123,0,2.360535117,0.812548341,,,0.274962143,1.097423274,1.002849517,0
,0.954773869,NaN,,,4.012139867,1.109703976,,,0.001463075,0,0.002601023,0,0.005852301,0,0.01040409,0,0.016256391,0,2.387625418,0.818156663,,,0.279553886,1.109703976,1.003034967,0
,1.005025126,NaN,,,4.012909469,1.109703976,,,0.001483449,0,0.002637243,0,0.005933796,0,0.010548971,0,0.016482768,0,2.414715719,0.82345741,,,0.284317731,1.109703976,1.003227367,0
,1.055276382,NaN,,,4.013604134,1.109703976,,,0.001504107,0,0.002673967,0,0.006016427,0,0.01069587,0,0.016712297,0,2.44180602,0.828436817,,,0.288980174,1.109703976,1.003401034,0
,1.105527638,NaN,,,4.014276599,1.109703976,,,0.001525052,0,0.002711204,0,0.006100208,0,0.010844814,0,0.016945022,0,2.468896321,0.833144001,,,0.29354619,1.109703976,1.00356915,0
,1.155778894,NaN,,,4.014935535,1.109703976,,,0.001546289,0,0.002748958,0,0.006185156,0,0.010995833,0,0.017180989,0,2.495986622,0.837696113,,,0.298020351,1.109703976,1.003733884,0
,1.206030151,NaN,,,4.015547978,1.121984677,,,0.001567822,0,0.002787239,0,0.006271287,0,0.011148954,0,0.017420241,0,2.523076923,0.841812572,,,0.302426657,1.121984677,1.003886994,0
,1.256281407,NaN,,,4.016234555,1.121984677,,,0.001589654,0,0.002826052,0,0.006358617,0,0.011304208,0,0.017662825,0,2.550167224,0.845380328,,,0.307399025,1.121984677,1.004058639,0
,1.306532663,NaN,,,4.016906411,1.121984677,,,0.001611791,0,0.002865406,0,0.006447163,0,0.011461624,0,0.017908787,0,2.577257525,0.848786632,,,0.312264771,1.121984677,1.004226603,0
,1.35678392,NaN,,,4.017900054,1.121984677,,,0.001634236,0,0.002905308,0,0.006536943,0,0.011621231,0,0.018158174,0,2.604347826,0.852090233,,,0.317029004,1.121984677,1.004475013,0.000137738
,1.407035176,NaN,,,4.018928073,1.121984677,,,0.001656993,0,0.002945765,0,0.006627972,0,0.011783062,0,0.018411034,0,2.631438127,0.855241536,,,0.321696425,1.121984677,1.004732018,0.000295058
,1.457286432,NaN,,,4.019995486,1.134265379,,,0.001680067,0,0.002986786,0,0.006720269,0,0.011947146,0,0.018667415,0,2.658528428,0.858251099,,,0.326542703,1.134265379,1.004998871,0.000458408
,1.507537688,NaN,,,4.020294038,1.134265379,,,0.001703463,0,0.003028379,0,0.006813852,0,0.012113515,0,0.018927367,0,2.685618729,0.861161459,,,0.337232605,1.134265379,1.00507351,0.000795966
,1.557788945,NaN,,,4.021445588,1.164082972,,,0.001727184,0,0.00307055,0,0.006908738,0,0.0122822,0,0.019190938,0,2.71270903,0.863813132,,,0.3790175,1.164082972,1.005361397,0.00211525
,1.608040201,NaN,,,4.022741413,1.200726978,,,0.001751236,0,0.003113309,0,0.007004945,0,0.012453235,0,0.019458179,0,2.739799331,0.866234858,,,0.408538319,1.200726978,1.005685353,0.00306449
,1.658291457,NaN,,,4.031605979,1.233390775,,,0.001775623,0,0.003156663,0,0.007102491,0,0.012626651,0,0.019729143,0,2.766889632,0.868627929,,,0.431417663,1.233390775,1.007901495,0.004080067
,1.708542714,NaN,,,4.038875117,1.254385965,,,0.001800349,0,0.003200621,0,0.007201396,0,0.012802483,0,0.020003879,0,2.793979933,0.870930567,,,0.450179222,1.254385965,1.009718779,0.004912863
,1.75879397,NaN,,,4.044912989,1.276552164,,,0.00182542,0,0.003245191,0,0.007301679,0,0.012980762,0,0.020282441,0,2.821070234,0.873148002,,,0.466733522,1.276552164,1.011228247,0.005701301
,1.809045226,NaN,,,4.047899354,1.302898074,,,0.001850839,0,0.003290381,0,0.007403358,0,0.013161525,0,0.020564882,0,2.848160535,0.875285074,,,0.480627735,1.302898074,1.011974838,0.006659797
,1.859296482,NaN,,,4.050546408,1.328156224,,,0.001876613,0,0.003336201,0,0.007506452,0,0.013344804,0,0.020851257,0,2.875250836,0.87738062,,,0.492943289,1.328156224,1.012636602,0.007509388
,1.909547739,NaN,,,4.053690618,1.340350877,,,0.001902746,0,0.003382659,0,0.007610983,0,0.013530636,0,0.021141619,0,2.902341137,0.879287841,,,0.504020029,1.340350877,1.013422654,0.008330919
,1.959798995,NaN,,,4.058931394,1.358901606,,,0.001929242,0,0.003429764,0,0.007716969,0,0.013719056,0,0.021436025,0,2.929431438,0.881108971,,,0.514236025,1.358901606,1.014732849,0.009264618
,2.010050251,199,,,4.063710958,1.381817709,,,0.001956108,0,0.003477525,0,0.007824431,0,0.013910099,0,0.02173453,0,2.956521739,0.882885826,,,0.523552966,1.381817709,1.015927739,0.010116147
,2.060301508,33.16666667,,,4.069454306,1.404137779,,,0.001983347,0,0.003525951,0,0.007933389,0,0.014103803,0,0.022037192,0,2.98361204,0.884629676,,,0.532107546,1.404137779,1.017363576,0.010962106
,2.110552764,18.09090909,,,4.077363269,1.414035088,,,0.002010966,0,0.003575051,0,0.008043865,0,0.014300204,0,0.022344069,0,3.010702341,0.886319035,,,0.540031525,1.414035088,1.019340817,0.011868204
,2.16080402,12.4375,,,4.084843755,1.428694362,,,0.00203897,0,0.003624835,0,0.008155879,0,0.01449934,0,0.022655219,0,3.037792642,0.887956542,,,0.547526215,1.428694362,1.021210939,0.012725213
,2.211055276,9.476190476,,,4.092101979,1.449654256,,,0.002067363,0,0.003675312,0,0.008269453,0,0.01470125,0,0.022970703,0,3.064882943,0.889552547,,,0.554516758,1.449654256,1.023025495,0.013593569
,2.261306533,7.653846154,,,4.099249737,1.470225889,,,0.002096152,0,0.003726493,0,0.008384608,0,0.01490597,0,0.023290579,0,3.091973244,0.891031899,,,0.561051957,1.470225889,1.024812434,0.014494348
,2.311557789,6.419354839,,,4.105987024,1.475438596,,,0.002125342,0,0.003778386,0,0.008501367,0,0.015113542,0,0.02361491,0,3.119063545,0.89247508,,,0.56721186,1.475438596,1.026496756,0.015343398
,2.361809045,5.527777778,,,4.109480717,1.492379844,,,0.002154938,0,0.003831001,0,0.008619753,0,0.015324004,0,0.023943757,0,3.146153846,0.893878361,,,0.573109822,1.492379844,1.027370179,0.016225804
,2.412060302,4.853658537,,,4.110191102,1.51209179,,,0.002184947,0,0.003884349,0,0.008739786,0,0.015537397,0,0.024277184,0,3.173244147,0.895243455,,,0.578686501,1.51209179,1.027547775,0.017121049
,2.462311558,4.326086957,,,4.110864007,1.529664102,,,0.002215373,0,0.003938441,0,0.008861491,0,0.015753762,0,0.024615253,0,3.200334448,0.896571979,,,0.583968953,1.529664102,1.027716002,0.01796906
,2.512562814,3.901960784,,,4.11605179,1.540576269,,,0.002246223,0,0.003993285,0,0.008984891,0,0.01597314,0,0.024958031,0,3.227424749,0.897879031,,,0.588985515,1.540576269,1.029012947,0.018846501
,2.56281407,3.553571429,,,4.123814785,1.554997248,,,0.002277502,0,0.004048893,0,0.009110009,0,0.016195572,0,0.025305581,0,3.25451505,0.899169254,,,0.593819814,1.554997248,1.030953696,0.019735876
,2.613065327,3.262295082,,,4.131275229,1.56960031,,,0.002309217,0,0.004105276,0,0.00923687,0,0.016421102,0,0.025657972,0,3.281605351,0.900367257,,,0.598465703,1.56960031,1.032818807,0.020590589
,2.663316583,3.015151515,,,4.13612837,1.5819274,,,0.002341374,0,0.004162443,0,0.009365497,0,0.016649773,0,0.02601527,0,3.308695652,0.901534686,,,0.602897356,1.5819274,1.034032092,0.02148283
,2.713567839,2.802816901,,,4.139883041,1.595945812,,,0.002373979,0,0.004220407,0,0.009495915,0,0.016881627,0,0.026377543,0,3.335785953,0.902673779,,,0.607128859,1.595945812,1.03497076,0.022364667
,2.763819095,2.618421053,,,4.143497986,1.60981293,,,0.002407037,0,0.004279178,0,0.00962815,0,0.017116711,0,0.026744861,0,3.362876254,0.903804975,,,0.611202891,1.60981293,1.035874496,0.023213687
,2.814070352,2.456790123,,,4.147489463,1.623535839,,,0.002440556,0,0.004338767,0,0.009762226,0,0.017355068,0,0.027117294,0,3.389966555,0.904910111,,,0.615172558,1.623535839,1.036872366,0.02411403
,2.864321608,2.313953488,,,4.151428428,1.634929781,,,0.002474542,0,0.004399186,0,0.009898169,0,0.017596745,0,0.027494913,0,3.417056856,0.905989037,,,0.618983752,1.634929781,1.037857107,0.02499507
,2.914572864,2.186813187,,,4.155207309,1.645772607,,,0.002509001,0,0.004460447,0,0.010036005,0,0.017841786,0,0.027877791,0,3.444147157,0.907043425,,,0.622640056,1.645772607,1.038801827,0.025840304
,2.964824121,2.072916667,,,4.162657702,1.658889933,,,0.00254394,0,0.00452256,0,0.01017576,0,0.018090241,0,0.028266001,0,3.471237458,0.90803053,,,0.626160192,1.658889933,1.040664426,0.026731861
,3.015075377,1.97029703,,,4.170334322,1.671897502,,,0.002579365,0,0.004585539,0,0.010317462,0,0.018342155,0,0.028659616,0,3.498327759,0.909014554,,,0.629600857,1.671897502,1.042583581,0.02761134
,3.065326633,1.877358491,,,4.177783156,1.684805434,,,0.002615284,0,0.004649394,0,0.010461137,0,0.018597576,0,0.029058713,0,3.52541806,0.909982315,,,0.632939698,1.684805434,1.044445789,0.028464861
,3.115577889,1.792792793,,,4.184237579,1.697086135,,,0.002651703,0,0.004714139,0,0.010606812,0,0.018856555,0,0.029463368,0,3.552508361,0.910928925,,,0.636156876,1.697086135,1.046059395,0.029369518
,3.165829146,1.715517241,,,4.190465037,1.709578139,,,0.002688629,0,0.004779785,0,0.010754517,0,0.019119141,0,0.029873657,0,3.579598662,0.911855098,,,0.639260925,1.709578139,1.047616259,0.030242364
,3.216080402,1.644628099,,,4.196081757,1.721986426,,,0.002726069,0,0.004846346,0,0.010904278,0,0.019385382,0,0.03028966,0,3.606688963,0.912761517,,,0.64227927,1.721986426,1.049020439,0.03109771
,3.266331658,1.579365079,,,4.197516717,1.734316047,,,0.002764031,0,0.004913833,0,0.011056124,0,0.019655332,0,0.030711456,0,3.633779264,0.913653665,,,0.645239867,1.734316047,1.049379179,0.031997971
,3.316582915,1.519083969,,,4.198907899,1.744880956,,,0.002802521,0,0.00498226,0,0.011210085,0,0.01992904,0,0.031139125,0,3.660869565,0.914495131,,,0.648110142,1.744880956,1.049726975,0.032870767
,3.366834171,1.463235294,,,4.201507776,1.754705518,,,0.002841548,0,0.00505164,0,0.01136619,0,0.02020656,0,0.03157275,0,3.687959866,0.915336793,,,0.650886329,1.754705518,1.050376944,0.033728666
,3.417085427,1.411347518,,,4.209264898,1.766597088,,,0.002881117,0,0.005121986,0,0.011524469,0,0.020487945,0,0.032012414,0,3.715050167,0.916161513,,,0.653576894,1.766597088,1.052316225,0.034617368
,3.467336683,1.363013699,,,4.216873982,1.778426212,,,0.002921238,0,0.005193312,0,0.011684952,0,0.020773248,0,0.0324582,0,3.742140468,0.916969817,,,0.656216112,1.778426212,1.054218495,0.03548911
,3.51758794,1.317880795,,,4.222222222,1.790197912,,,0.002961917,0,0.005265631,0,0.01184767,0,0.021062524,0,0.032910193,0,3.769230769,0.917762208,,,0.65880365,1.790197912,1.055555556,0.036362671
,3.567839196,1.275641026,,,4.222222222,1.802478613,,,0.003003163,0,0.005338957,0,0.012012653,0,0.021355828,0,0.033368481,0,3.79632107,0.918539167,,,0.66131381,1.802478613,1.055555556,0.037256514
,3.618090452,1.236024845,,,4.222222222,1.813820336,,,0.003044984,0,0.005413304,0,0.012179934,0,0.021653217,0,0.033833151,0,3.823411371,0.919307893,,,0.663749835,1.813820336,1.055555556,0.038123959
,3.668341709,1.198795181,,,4.225208678,1.825209557,,,0.003087386,0,0.005488687,0,0.012349545,0,0.021954746,0,0.034304291,0,3.850501672,0.920036706,,,0.666121592,1.825209557,1.05630217,0.038989892
,3.718592965,1.16374269,,,4.232967651,1.836552039,,,0.003130379,0,0.005565119,0,0.012521517,0,0.022260475,0,0.034781993,0,3.877591973,0.920764803,,,0.668461962,1.836552039,1.058241913,0.039878806
,3.768844221,1.130681818,,,4.24055857,1.847850738,,,0.003173971,0,0.005642615,0,0.012695885,0,0.022570461,0,0.035266346,0,3.904682274,0.921479405,,,0.67075164,1.847850738,1.060139643,0.040748467
,3.819095477,1.099447514,,,4.248196747,1.857675299,,,0.00321817,0,0.005721191,0,0.01287268,0,0.022884764,0,0.035757444,0,3.931772575,0.922180896,,,0.672976949,1.857675299,1.062049187,0.041623542
,3.869346734,1.069892473,,,4.255909577,1.86866974,,,0.003262984,0,0.005800861,0,0.013051937,0,0.023203444,0,0.036255381,0,3.958862876,0.922869645,,,0.675141787,1.86866974,1.063977394,0.04250717
,3.91959799,1.041884817,,,4.263468165,1.879626641,,,0.003308423,0,0.00588164,0,0.013233691,0,0.023526561,0,0.036760252,0,3.985953177,0.923546006,,,0.677263332,1.879626641,1.065867041,0.043373127
,3.969849246,1.015306122,,,4.266666667,1.890549631,,,0.003354494,0,0.005963545,0,0.013417975,0,0.023854178,0,0.037272154,0,4.013043478,0.924216095,,,0.679357318,1.890549631,1.066666667,0.04425641
,4.020100503,0.990049751,,,4.266666667,1.901132578,,,0.003401207,0,0.006046589,0,0.013604826,0,0.024186357,0,0.037791184,0,4.040133779,0.924852791,,,0.681405347,1.901132578,1.066666667,0.045141282
,4.070351759,0.966019417,,,4.266666667,1.910957139,,,0.00344857,0,0.006130791,0,0.013794279,0,0.024523162,0,0.038317441,0,4.06722408,0.925491142,,,0.683400651,1.910957139,1.066666667,0.046003374
,4.120603015,0.943127962,,,4.271833214,1.921602567,,,0.003496592,0,0.006216164,0,0.01398637,0,0.024864657,0,0.038851027,0,4.094314381,0.926118494,,,0.685347035,1.921602567,1.067958304,0.046877386
,4.170854271,0.921296296,,,4.279533624,1.932218341,,,0.003545284,0,0.006302727,0,0.014181136,0,0.025210908,0,0.039392044,0,4.121404682,0.926735138,,,0.687274856,1.932218341,1.069883406,0.047759591
,4.221105528,0.900452489,,,4.287115454,1.942806029,,,0.003594653,0,0.006390495,0,0.014378614,0,0.02556198,0,0.039940594,0,4.148494983,0.927341353,,,0.689172991,1.942806029,1.071778864,0.04862821
,4.271356784,0.880530973,,,4.289043664,1.95263059,,,0.00364471,0,0.006479485,0,0.014578842,0,0.025917941,0,0.040496783,0,4.175585284,0.927937407,,,0.691020892,1.95263059,1.072260916,0.049516597
,4.32160804,0.861471861,,,4.289242467,1.962455151,,,0.003695465,0,0.006569715,0,0.014781858,0,0.026278859,0,0.041060717,0,4.202675585,0.928526842,,,0.692824163,1.962455151,1.072310617,0.050396723
,4.371859296,0.843220339,,,4.289436782,1.972707422,,,0.003746925,0,0.006661201,0,0.014987702,0,0.026644803,0,0.041632504,0,4.229765886,0.929088044,,,0.694586729,1.972707422,1.072359196,0.051256983
,4.422110553,0.825726141,,,4.295963137,1.982940813,,,0.003799103,0,0.006753961,0,0.015196411,0,0.027015842,0,0.042212254,0,4.256856187,0.929652121,,,0.69632634,1.982940813,1.073990784,0.05214166
,4.472361809,0.808943089,,,4.303442639,1.99315631,,,0.003852007,0,0.006848012,0,0.015408028,0,0.027392049,0,0.042800077,0,4.283946488,0.93020876,,,0.698044661,1.99315631,1.07586066,0.053021321
,4.522613065,0.792828685,,,4.310768097,2.002980872,,,0.003905648,0,0.006943374,0,0.015622591,0,0.027773495,0,0.043396085,0,4.311036789,0.930756495,,,0.699727593,2.002980872,1.077692024,0.053882864
,4.572864322,0.77734375,,,4.314705049,2.012805433,,,0.003960035,0,0.007040063,0,0.015840142,0,0.028160252,0,0.044000393,0,4.33812709,0.931295542,,,0.701371972,2.012805433,1.078676262,0.054772863
,4.623115578,0.762452107,,,4.318402872,2.022753224,,,0.004015181,0,0.007138099,0,0.016060722,0,0.028552395,0,0.044613117,0,4.365217391,0.931826111,,,0.702982802,2.022753224,1.079600718,0.055647081
,4.673366834,0.748120301,,,4.322077894,2.03268754,,,0.004071094,0,0.0072375,0,0.016284374,0,0.028949998,0,0.045234373,0,4.392307692,0.932349261,,,0.704575068,2.03268754,1.080519473,0.056513111
,4.72361809,0.734317343,,,4.326092753,2.042609495,,,0.004127785,0,0.007338285,0,0.016511141,0,0.029353139,0,0.04586428,0,4.419397993,0.93285445,,,0.706148914,2.042609495,1.081523188,0.057405553
,4.773869347,0.721014493,,,4.330028483,2.052434056,,,0.004185266,0,0.007440473,0,0.016741065,0,0.029761893,0,0.046502959,0,4.446488294,0.933353797,,,0.707691741,2.052434056,1.082507121,0.058280407
,4.824120603,0.708185053,,,4.334446692,2.062258617,,,0.004243548,0,0.007544085,0,0.016974191,0,0.03017634,0,0.047150531,0,4.473578595,0.933846402,,,0.709201016,2.062258617,1.083611673,0.059142578
,4.874371859,0.695804196,,,4.342159847,2.071928169,,,0.004302641,0,0.007649139,0,0.017210564,0,0.030596558,0,0.047807122,0,4.500668896,0.934337167,,,0.710681882,2.071928169,1.085539962,0.060026243
,4.924623116,0.683848797,,,4.349793097,2.081588764,,,0.004362557,0,0.007755657,0,0.017450228,0,0.031022627,0,0.048472855,0,4.527759197,0.934820589,,,0.712147407,2.081588764,1.087448274,0.060900753
,4.974874372,0.672297297,,,4.355555556,2.091241453,,,0.004423307,0,0.007863658,0,0.017693229,0,0.03145463,0,0.049147859,0,4.554849498,0.935296835,,,0.71359696,2.091241453,1.088888889,0.061775535
,5.025125628,0.661129568,,,4.355555556,2.101066015,,,0.004484904,0,0.007973162,0,0.017939615,0,0.031892649,0,0.049832263,0,4.581939799,0.935766599,,,0.715019508,2.101066015,1.088888889,0.062665024
,5.075376884,0.650326797,,,4.355555556,2.110890576,,,0.004547358,0,0.008084192,0,0.018189431,0,0.032336767,0,0.050526198,0,4.6090301,0.936223193,,,0.716412604,2.110890576,1.088888889,0.063536099
,5.125628141,0.639871383,,,4.358144334,2.120303649,,,0.004610682,0,0.008196767,0,0.018442727,0,0.032787069,0,0.051229796,0,4.636120401,0.936673276,,,0.717780778,2.120303649,1.089536084,0.064403431
,5.175879397,0.629746835,,,4.36585005,2.129711568,,,0.004674887,0,0.008310911,0,0.018699549,0,0.033243643,0,0.051943192,0,4.663210702,0.93711696,,,0.719136282,2.129711568,1.091462512,0.065286243
,5.226130653,0.619937695,,,4.373477074,2.1391152,,,0.004739987,0,0.008426643,0,0.018959948,0,0.033706574,0,0.052666522,0,4.690301003,0.937554382,,,0.720477944,2.1391152,1.093369268,0.06616004
,5.27638191,0.610429448,,,4.380495503,2.148939762,,,0.004805993,0,0.008543988,0,0.019223973,0,0.034175952,0,0.053399925,0,4.717391304,0.937985677,,,0.721796251,2.148939762,1.095123876,0.067037191
,5.326633166,0.601208459,,,4.386746885,2.158764323,,,0.004872919,0,0.008662966,0,0.019491675,0,0.034651866,0,0.05414354,0,4.744481605,0.938415027,,,0.72308846,2.158764323,1.096686721,0.067921483
,5.376884422,0.592261905,,,4.39288779,2.167939062,,,0.004940776,0,0.008783602,0,0.019763104,0,0.035134407,0,0.054897511,0,4.771571906,0.938843214,,,0.724357833,2.167939062,1.098221948,0.068790147
,5.427135678,0.583577713,,,4.396553257,2.17711187,,,0.005009578,0,0.008905917,0,0.020038313,0,0.035623668,0,0.055661981,0,4.798662207,0.939255184,,,0.725617052,2.17711187,1.099138314,0.069667258
,5.477386935,0.575144509,,,4.398017597,2.18628339,,,0.005079339,0,0.009029936,0,0.020317355,0,0.036119742,0,0.056437097,0,4.825752508,0.939663499,,,0.726864335,2.18628339,1.099504399,0.0705498
,5.527638191,0.566951567,,,4.39945837,2.193651811,,,0.005150071,0,0.009155681,0,0.020600282,0,0.036622724,0,0.057223007,0,4.852842809,0.940066293,,,0.728091544,2.193651811,1.099864592,0.071418139
,5.577889447,0.558988764,,,4.404809954,2.203476372,,,0.005221787,0,0.009283178,0,0.02088715,0,0.037132711,0,0.05801986,0,4.87993311,0.940463678,,,0.729295402,2.203476372,1.101202488,0.072295631
,5.628140704,0.551246537,,,4.412476077,2.212428067,,,0.005294503,0,0.00941245,0,0.021178012,0,0.037649799,0,0.058827811,0,4.907023411,0.940855764,,,0.730478822,2.212428067,1.103119019,0.073173908
,5.67839196,0.543715847,,,4.420073466,2.221380502,,,0.005368231,0,0.009543522,0,0.021472924,0,0.038174088,0,0.059647012,0,4.934113712,0.941242658,,,0.731651631,2.221380502,1.105018366,0.07404431
,5.728643216,0.53638814,,,4.422222222,2.230334308,,,0.005442986,0,0.009676419,0,0.021771943,0,0.038705677,0,0.060477621,0,4.961204013,0.941628569,,,0.732815816,2.230334308,1.105555556,0.074929336
,5.778894472,0.529255319,,,4.422222222,2.240158869,,,0.005518782,0,0.009811167,0,0.022075127,0,0.03924467,0,0.061319796,0,4.988294314,0.941998858,,,0.733962794,2.240158869,1.105555556,0.075809535
,5.829145729,0.522309711,,,4.422222222,2.247527291,,,0.005595633,0,0.009947792,0,0.022382532,0,0.039791168,0,0.062173699,0,5.015384615,0.942371391,,,0.735088756,2.247527291,1.105555556,0.076673607
,5.879396985,0.515544041,,,4.428469408,2.256268975,,,0.005673554,0,0.010086319,0,0.022694218,0,0.040345276,0,0.063039494,0,5.042474916,0.942739116,,,0.736196153,2.256268975,1.107117352,0.077552109
,5.929648241,0.508951407,,,4.436125024,2.265013714,,,0.005752561,0,0.010226775,0,0.023010244,0,0.0409071,0,0.063917344,0,5.069565217,0.943102126,,,0.737293262,2.265013714,1.109031256,0.078429182
,5.979899497,0.502525253,,,4.443723039,2.273761892,,,0.005832668,0,0.010369187,0,0.023330671,0,0.041476748,0,0.064807419,0,5.096655518,0.943460513,,,0.738382117,2.273761892,1.11093076,0.079299655
,6.030150754,0.496259352,,,4.445565156,2.283586454,,,0.00591389,0,0.010513582,0,0.02365556,0,0.042054329,0,0.065709889,0,5.123745819,0.943814366,,,0.739457975,2.283586454,1.111391289,0.080189134
,6.08040201,0.490147783,,,4.446783011,2.293411015,,,0.005996243,0,0.010659988,0,0.023984973,0,0.042639953,0,0.066624926,0,5.15083612,0.944163771,,,0.740514745,2.293411015,1.111695753,0.081065901
,6.130653266,0.484184915,,,4.447980588,2.302348794,,,0.006079743,0,0.010808433,0,0.024318974,0,0.043233731,0,0.067552705,0,5.177926421,0.944505951,,,0.741553919,2.302348794,1.111995147,0.081928069
,6.180904523,0.478365385,,,4.454464477,2.310896515,,,0.006164406,0,0.010958945,0,0.024657626,0,0.043835779,0,0.068493404,0,5.205016722,0.944843775,,,0.742583885,2.310896515,1.113616119,0.082811602
,6.231155779,0.472684086,,,4.460896227,2.31944983,,,0.006250248,0,0.011111552,0,0.025000993,0,0.04444621,0,0.069447203,0,5.232107023,0.945177469,,,0.743605427,2.31944983,1.115224057,0.083687914
,6.281407035,0.46713615,,,4.466901081,2.328771852,,,0.006337286,0,0.011266285,0,0.025349142,0,0.045065141,0,0.070414283,0,5.259197324,0.945507111,,,0.744617471,2.328771852,1.11672527,0.084559349
,6.331658291,0.461716937,,,4.469342654,2.338596413,,,0.006425535,0,0.011423173,0,0.025702139,0,0.045692692,0,0.071394831,0,5.286287625,0.945834784,,,0.74561254,2.338596413,1.117335664,0.085447024
,6.381909548,0.456422018,,,4.471742613,2.348420975,,,0.006515013,0,0.011582245,0,0.026060052,0,0.046328981,0,0.072389033,0,5.313377926,0.946159969,,,0.746590649,2.348420975,1.117935653,0.08631957
,6.432160804,0.451247166,,,4.474678173,2.356781162,,,0.006605737,0,0.011743533,0,0.026422949,0,0.046974131,0,0.07339708,0,5.340468227,0.946482903,,,0.74755966,2.356781162,1.118669543,0.087188804
,6.48241206,0.446188341,,,4.479959203,2.364424003,,,0.006697725,0,0.011907066,0,0.026790899,0,0.047628265,0,0.074419164,0,5.367558528,0.946797183,,,0.748521752,2.364424003,1.119989801,0.088072204
,6.532663317,0.441241685,,,4.485195633,2.372074041,,,0.006790993,0,0.012072877,0,0.027163973,0,0.048291508,0,0.075455481,0,5.394648829,0.947108318,,,0.749475718,2.372074041,1.121298908,0.088948143
,6.582914573,0.436403509,,,4.489871268,2.379442462,,,0.006885561,0,0.012240997,0,0.027542243,0,0.048963987,0,0.07650623,0,5.42173913,0.947415803,,,0.750415355,2.379442462,1.122467817,0.089820503
,6.633165829,0.431670282,,,4.49328229,2.389267024,,,0.006981445,0,0.012411458,0,0.02792578,0,0.04964583,0,0.07757161,0,5.448829431,0.947719702,,,0.751341752,2.389267024,1.123320573,0.090704389
,6.683417085,0.427038627,,,4.49664346,2.397447507,,,0.007078664,0,0.012584292,0,0.028314657,0,0.050337169,0,0.078651826,0,5.475919732,0.948020077,,,0.75225461,2.397447507,1.124160865,0.091575357
,6.733668342,0.422505308,,,4.500360035,2.406360967,,,0.007177238,0,0.012759534,0,0.028708951,0,0.051038134,0,0.079747085,0,5.503010033,0.948316992,,,0.753161506,2.406360967,1.125090009,0.092449913
,6.783919598,0.418067227,,,4.504662381,2.415283707,,,0.007277184,0,0.012937215,0,0.029108734,0,0.051748861,0,0.080857596,0,5.530100334,0.948612034,,,0.754062123,2.415283707,1.126165595,0.093333446
,6.834170854,0.413721414,,,4.508912441,2.425108268,,,0.007378521,0,0.013117371,0,0.029514085,0,0.052469485,0,0.081983571,0,5.557190635,0.948898383,,,0.754951796,2.425108268,1.12722811,0.094206242
,6.884422111,0.409465021,,,4.513109081,2.432476689,,,0.00748127,0,0.013300036,0,0.029925081,0,0.053200144,0,0.083125225,0,5.584280936,0.949184766,,,0.755827166,2.432476689,1.12827727,0.095080106
,6.934673367,0.405295316,,,4.517269117,2.440484819,,,0.00758545,0,0.013485244,0,0.0303418,0,0.053940978,0,0.084282778,0,5.611371237,0.949469236,,,0.756691497,2.440484819,1.129317279,0.09595948
,6.984924623,0.401209677,,,4.5214003,2.448502774,,,0.007691081,0,0.013673032,0,0.030764322,0,0.054692128,0,0.08545645,0,5.638461538,0.949750513,,,0.757549833,2.448502774,1.130350075,0.096832754
,7.035175879,0.397205589,,,4.525191909,2.456530695,,,0.007798182,0,0.013863435,0,0.031192728,0,0.055453738,0,0.086646466,0,5.665551839,0.950028651,,,0.75840223,2.456530695,1.131297977,0.097713166
,7.085427136,0.393280632,,,4.528717797,2.463899116,,,0.007906775,0,0.014056489,0,0.031627099,0,0.056225954,0,0.087853053,0,5.69264214,0.950303703,,,0.75924665,2.463899116,1.132179449,0.098595097
,7.135678392,0.389432485,,,4.532188248,2.473723678,,,0.00801688,0,0.014252231,0,0.032067519,0,0.057008923,0,0.089076443,0,5.719732441,0.950575721,,,0.760077794,2.473723678,1.133047062,0.099463162
,7.185929648,0.385658915,,,4.538464934,2.483174763,,,0.008128518,0,0.014450699,0,0.032514073,0,0.057802796,0,0.090316869,0,5.746822742,0.950843517,,,0.760896696,2.483174763,1.134616234,0.100337489
,7.236180905,0.381957774,,,4.546134366,2.491027465,,,0.008241711,0,0.014651931,0,0.032966844,0,0.058607723,0,0.091574568,0,5.773913043,0.951107874,,,0.761710724,2.491027465,1.136533592,0.101216145
,7.286432161,0.378326996,,,4.553751321,2.49889123,,,0.00835648,0,0.014855965,0,0.033425921,0,0.05942386,0,0.092849781,0,5.801003344,0.951369381,,,0.762519183,2.49889123,1.13843783,0.102088789
,7.336683417,0.374764595,,,4.556456592,2.508715792,,,0.008472848,0,0.01506284,0,0.033891391,0,0.060251361,0,0.094142752,0,5.828093645,0.951628085,,,0.763321393,2.508715792,1.139114148,0.10297398
,7.386934673,0.371268657,,,4.557623491,2.516084213,,,0.008590836,0,0.015272597,0,0.034363342,0,0.061090386,0,0.095453728,0,5.855183946,0.951884031,,,0.764112301,2.516084213,1.139405873,0.103852664
,7.43718593,0.367837338,,,4.558773237,2.523452634,,,0.008710466,0,0.015485274,0,0.034841866,0,0.061941095,0,0.09678296,0,5.882274247,0.952137264,,,0.764891583,2.523452634,1.139693309,0.104718432
,7.487437186,0.364468864,,,4.564531026,2.531145485,,,0.008831763,0,0.015700912,0,0.035327053,0,0.06280365,0,0.098130703,0,5.909364548,0.952390596,,,0.765664115,2.531145485,1.141132756,0.105597353
,7.537688442,0.361161525,,,4.571016568,2.538850593,,,0.008954749,0,0.015919554,0,0.035818997,0,0.063678216,0,0.099497213,0,5.936454849,0.95263751,,,0.766431376,2.538850593,1.142754142,0.106473708
,7.587939698,0.357913669,,,4.577470454,2.547425653,,,0.009079448,0,0.01614124,0,0.036317791,0,0.064564961,0,0.100882752,0,5.963545151,0.95288364,,,0.767194892,2.547425653,1.144367613,0.107345785
,7.638190955,0.354723708,,,4.579256219,2.557250214,,,0.009205883,0,0.016366014,0,0.036823531,0,0.065464055,0,0.102287585,0,5.990635452,0.953127208,,,0.767949117,2.557250214,1.144814055,0.108233084
,7.688442211,0.351590106,,,4.580786533,2.567074775,,,0.009334078,0,0.016593917,0,0.037336313,0,0.066375668,0,0.103711982,0,6.017725753,0.953368254,,,0.768692172,2.567074775,1.145196633,0.109108531
,7.738693467,0.348511384,,,4.582522761,2.574908759,,,0.009464059,0,0.016824994,0,0.037856237,0,0.067299976,0,0.105156213,0,6.044816054,0.953606817,,,0.769427129,2.574908759,1.14563069,0.10997543
,7.788944724,0.345486111,,,4.588677808,2.582459579,,,0.00959585,0,0.017059289,0,0.0383834,0,0.068237156,0,0.106620556,0,6.071906355,0.953842936,,,0.770157934,2.582459579,1.147169452,0.110857172
,7.83919598,0.342512909,,,4.594792243,2.590023527,,,0.009729476,0,0.017296847,0,0.038917905,0,0.069187386,0,0.108105291,0,6.098996656,0.954076648,,,0.770883917,2.590023527,1.148698061,0.111733095
,7.889447236,0.339590444,,,4.60025761,2.597391948,,,0.009864963,0,0.017537712,0,0.039459852,0,0.070150849,0,0.109610701,0,6.126086957,0.954307069,,,0.77160436,2.597391948,1.150064402,0.112606369
,7.939698492,0.336717428,,,4.602049136,2.604760369,,,0.010002337,0,0.017781932,0,0.040009347,0,0.071127728,0,0.111137075,0,6.153177258,0.954534819,,,0.772314484,2.604760369,1.150512284,0.113491227
,7.989949749,0.333892617,,,4.603817392,2.61458493,,,0.010141623,0,0.018029553,0,0.040566493,0,0.072118211,0,0.112684704,0,6.180267559,0.954760297,,,0.773015385,2.61458493,1.150954348,0.114364592
,8.040201005,0.331114809,,,4.606570524,2.621985626,,,0.01028285,0,0.018280621,0,0.041131398,0,0.073122486,0,0.114253884,0,6.20735786,0.954983535,,,0.773711457,2.621985626,1.151642631,0.115236254
,8.090452261,0.328382838,,,4.612477226,2.629400201,,,0.010426042,0,0.018535187,0,0.04170417,0,0.074140746,0,0.115844916,0,6.234448161,0.955204567,,,0.774404108,2.629400201,1.153119307,0.116117331
,8.140703518,0.325695581,,,4.618346509,2.639085361,,,0.010571229,0,0.018793297,0,0.042284917,0,0.075173187,0,0.117458104,0,6.261538462,0.955423426,,,0.77509237,2.639085361,1.154586627,0.116992828
,8.190954774,0.323051948,,,4.624233802,2.648909922,,,0.010718438,0,0.019055001,0,0.042873752,0,0.076220004,0,0.119093756,0,6.288628763,0.955642654,,,0.775772225,2.648909922,1.156058451,0.117867183
,8.24120603,0.320450886,,,4.630215601,2.656278343,,,0.010867697,0,0.01932035,0,0.043470787,0,0.077281398,0,0.120752185,0,6.315719064,0.955858117,,,0.776442398,2.656278343,1.1575539,0.118748082
,8.291457286,0.317891374,,,4.636152366,2.663532632,,,0.011019034,0,0.019589393,0,0.044076135,0,0.078357573,0,0.122433708,0,6.342809365,0.95607137,,,0.777107526,2.663532632,1.159038092,0.11962235
,8.341708543,0.315372425,,,4.640249551,2.670801479,,,0.011172478,0,0.019862184,0,0.044689913,0,0.079448735,0,0.124138648,0,6.369899666,0.95628256,,,0.77776861,2.670801479,1.160062388,0.120498264
,8.391959799,0.312893082,,,4.641955089,2.678085071,,,0.01132806,0,0.020138773,0,0.045312238,0,0.080555091,0,0.125867329,0,6.396989967,0.956491718,,,0.778425902,2.678085071,1.160488772,0.121378298
,8.442211055,0.310452418,,,4.64364678,2.685453493,,,0.011485807,0,0.020419213,0,0.04594323,0,0.081676853,0,0.127620083,0,6.424080268,0.956698873,,,0.779077857,2.685453493,1.160911695,0.122251187
,8.492462312,0.308049536,,,4.647558137,2.695278054,,,0.011645752,0,0.020703559,0,0.046583008,0,0.082814236,0,0.129397244,0,6.451170569,0.956904054,,,0.779720694,2.695278054,1.161889534,0.123126166
,8.542713568,0.305683564,,,4.65345853,2.704633287,,,0.011807924,0,0.020991865,0,0.047231695,0,0.083967458,0,0.131199154,0,6.47826087,0.957107289,,,0.780356324,2.704633287,1.163364632,0.124004292
,8.592964824,0.303353659,,,4.659326306,2.711759667,,,0.011972354,0,0.021284185,0,0.047889416,0,0.08513674,0,0.133026156,0,6.505351171,0.957307976,,,0.780988441,2.711759667,1.164831577,0.124877564
,8.64321608,0.301059002,,,4.662653368,2.718901395,,,0.012139074,0,0.021580576,0,0.048556296,0,0.086322303,0,0.134878599,0,6.532441472,0.957506463,,,0.781617468,2.718901395,1.165663342,0.125757224
,8.693467337,0.298798799,,,4.664422795,2.728725956,,,0.012308115,0,0.021881094,0,0.049232462,0,0.087524377,0,0.136756838,0,6.559531773,0.957703104,,,0.78224252,2.728725956,1.166105699,0.126637845
,8.743718593,0.29657228,,,4.666171032,2.736094377,,,0.012479511,0,0.022185797,0,0.049918044,0,0.088743189,0,0.138661233,0,6.586622074,0.957897924,,,0.782860087,2.736094377,1.166542758,0.12750792
,8.793969849,0.294378698,,,4.670790987,2.743462799,,,0.012653293,0,0.022494744,0,0.050613173,0,0.089978974,0,0.140592147,0,6.613712375,0.958090949,,,0.783469532,2.743462799,1.167697747,0.128384175
,8.844221106,0.292217327,,,4.676541448,2.750449637,,,0.012829496,0,0.022807992,0,0.051317982,0,0.091231968,0,0.14254995,0,6.640802676,0.958282202,,,0.784075154,2.750449637,1.169135362,0.129261991
,8.894472362,0.290087464,,,4.682258155,2.75745237,,,0.013008151,0,0.023125603,0,0.052032606,0,0.09250241,0,0.144535016,0,6.667892977,0.958473063,,,0.78467722,2.75745237,1.170564539,0.130134655
,8.944723618,0.287988423,,,4.684906096,2.764922742,,,0.013189295,0,0.023447636,0,0.052757181,0,0.093790544,0,0.146547725,0,6.694983278,0.958662278,,,0.78527621,2.764922742,1.171226524,0.131017536
,8.994974874,0.28591954,,,4.686820732,2.772291163,,,0.013372962,0,0.023774154,0,0.053491846,0,0.095096616,0,0.148588462,0,6.722073579,0.958849027,,,0.785870363,2.772291163,1.171705183,0.131896725
,9.045226131,0.283880171,,,4.688709669,2.782115724,,,0.013559186,0,0.024105219,0,0.054236742,0,0.096420875,0,0.150657617,0,6.74916388,0.959034089,,,0.786456541,2.782115724,1.172177417,0.132764114
,9.095477387,0.281869688,,,4.693904754,2.791215162,,,0.013748003,0,0.024440894,0,0.054992011,0,0.097763575,0,0.152755586,0,6.776254181,0.959217486,,,0.787036872,2.791215162,1.173476188,0.133643159
,9.145728643,0.279887482,,,4.699424621,2.798081478,,,0.013939449,0,0.024781243,0,0.055757797,0,0.099124973,0,0.15488277,0,6.803344482,0.959399239,,,0.787614311,2.798081478,1.174856155,0.134519966
,9.195979899,0.277932961,,,4.704917216,2.804964243,,,0.014133562,0,0.025126332,0,0.056534247,0,0.100505328,0,0.157039575,0,6.830434783,0.959579373,,,0.788189017,2.804964243,1.176229304,0.13539263
,9.246231156,0.276005548,,,4.707073636,2.814788805,,,0.014330377,0,0.025476226,0,0.05732151,0,0.101904906,0,0.159226415,0,6.857525084,0.959757907,,,0.788760336,2.814788805,1.176768409,0.136278887
,9.296482412,0.274104683,,,4.709205559,2.822157226,,,0.014529934,0,0.025830993,0,0.058119735,0,0.103323973,0,0.161443708,0,6.884615385,0.959934474,,,0.789325165,2.822157226,1.17730139,0.137155077
,9.346733668,0.272229822,,,4.711844526,2.829525647,,,0.014732269,0,0.0261907,0,0.058929076,0,0.104762802,0,0.163691878,0,6.911705686,0.960109156,,,0.78988294,2.829525647,1.177961131,0.138022255
,9.396984925,0.270380435,,,4.719531244,2.836257865,,,0.014937422,0,0.026555417,0,0.059749687,0,0.106221666,0,0.165971354,0,6.938795987,0.960282315,,,0.790437594,2.836257865,1.179882811,0.138902891
,9.447236181,0.268556005,,,4.727175219,2.843007076,,,0.015145432,0,0.026925212,0,0.060581726,0,0.107700846,0,0.168282572,0,6.965886288,0.96045397,,,0.790989164,2.843007076,1.181793805,0.13977863
,9.497487437,0.266756032,,,4.733572555,2.850328914,,,0.015356338,0,0.027300156,0,0.061425351,0,0.109200625,0,0.170625976,0,6.992976589,0.960624142,,,0.791537976,2.850328914,1.183393139,0.140653712
,9.547738693,0.264980027,,,4.734820613,2.857697335,,,0.015570181,0,0.027680322,0,0.062280724,0,0.110721288,0,0.173002012,0,7.02006689,0.960792848,,,0.79208295,2.857697335,1.183705153,0.141538396
,9.59798995,0.263227513,,,4.736052457,2.867521896,,,0.015787002,0,0.028065782,0,0.063148009,0,0.112263127,0,0.175411136,0,7.047157191,0.960960109,,,0.792620844,2.867521896,1.184013114,0.142411586
,9.648241206,0.261498029,,,4.73876796,2.876845237,,,0.016006843,0,0.028456609,0,0.064027371,0,0.113826437,0,0.177853807,0,7.074247492,0.961127147,,,0.793153722,2.876845237,1.18469199,0.143281901
,9.698492462,0.259791123,,,4.745200233,2.883462851,,,0.016229744,0,0.028852879,0,0.064918978,0,0.115411516,0,0.180330494,0,7.101337793,0.961291931,,,0.793683861,2.883462851,1.186300058,0.144160884
,9.748743719,0.258106355,,,4.75160644,2.890098001,,,0.01645575,0,0.029254667,0,0.065823001,0,0.117018668,0,0.18284167,0,7.128428094,0.961455567,,,0.794211851,2.890098001,1.18790161,0.145036305
,9.798994975,0.256443299,,,4.755886889,2.899922562,,,0.016684903,0,0.02966205,0,0.066739613,0,0.118648201,0,0.185387814,0,7.155518395,0.961617819,,,0.794736969,2.899922562,1.188971722,0.145914812
,9.849246231,0.254801536,,,4.756749442,2.907290983,,,0.016917247,0,0.030075106,0,0.067668989,0,0.120300426,0,0.187969415,0,7.182608696,0.961778705,,,0.79525668,2.907290983,1.189187361,0.146796941
,9.899497487,0.253180662,,,4.757601216,2.914659405,,,0.017152827,0,0.030493915,0,0.068611308,0,0.121975658,0,0.190586966,0,7.209698997,0.961938242,,,0.795769896,2.914659405,1.189400304,0.147668045
,9.949748744,0.251580278,,,4.76130471,2.921325409,,,0.017391687,0,0.030918555,0,0.069566748,0,0.123674219,0,0.193240967,0,7.236789298,0.962096448,,,0.796280549,2.921325409,1.190326178,0.148542439
,10,0.25,,,4.768110876,2.927831187,,,0.017633873,0,0.031349108,0,0.070535493,0,0.125396433,0,0.195931926,0,7.263879599,0.962253139,,,0.796788503,2.927831187,1.192027719,0.149420564
,,,,,4.774881159,2.934553447,,,0.017879432,0,0.031785657,0,0.071517729,0,0.127142629,0,0.198660358,0,7.2909699,0.962408168,,,0.797293779,2.934553447,1.19372029,0.15029406
,,,,,4.780038199,2.941921868,,,0.018128411,0,0.032228286,0,0.072513642,0,0.128913142,0,0.201426785,0,7.318060201,0.962561924,,,0.797796394,2.941921868,1.19500955,0.151175316
,,,,,4.783955484,2.949290289,,,0.018380856,0,0.032677078,0,0.073523425,0,0.13070831,0,0.204231735,0,7.345150502,0.962714423,,,0.798292786,2.949290289,1.195988871,0.152054873
,,,,,4.787835654,2.95911485,,,0.018636817,0,0.033132119,0,0.074547268,0,0.132528477,0,0.207075745,0,7.372240803,0.962865679,,,0.798784474,2.95911485,1.196958914,0.152926095
,,,,,4.791632477,2.965493088,,,0.018896342,0,0.033593497,0,0.075585369,0,0.13437399,0,0.209959359,0,7.399331104,0.963015708,,,0.799273667,2.965493088,1.197908119,0.153802233
,,,,,4.79538204,2.97188951,,,0.019159482,0,0.034061301,0,0.076637926,0,0.136245202,0,0.212883129,0,7.426421405,0.963164526,,,0.799760827,2.97188951,1.19884551,0.154679347
,,,,,4.799114727,2.981115263,,,0.019426285,0,0.034535618,0,0.077705141,0,0.138142472,0,0.215847613,0,7.453511706,0.963312766,,,0.800245794,2.981115263,1.199778682,0.155552513
,,,,,4.802582893,2.990939825,,,0.019696804,0,0.035016541,0,0.078787216,0,0.140066163,0,0.218853379,0,7.480602007,0.963457756,,,0.800726533,2.990939825,1.200645723,0.156434405
,,,,,4.805936235,2.998308246,,,0.01997109,0,0.03550416,0,0.079884361,0,0.142016641,0,0.221901001,0,7.507692308,0.963603412,,,0.801201345,2.998308246,1.201484059,0.157310497
,,,,,4.809269599,3.005853207,,,0.020249196,0,0.03599857,0,0.080996783,0,0.143994281,0,0.224991063,0,7.534782609,0.963748075,,,0.801673327,3.005853207,1.2023174,0.15818137
,,,,,4.81344526,3.012123981,,,0.020531174,0,0.036499865,0,0.082124696,0,0.14599946,0,0.228124156,0,7.56187291,0.963891588,,,0.802143293,3.012123981,1.203361315,0.159060562
,,,,,4.817742323,3.018413275,,,0.020817079,0,0.03700814,0,0.083268316,0,0.148032562,0,0.231300877,0,7.588963211,0.964033965,,,0.802610897,3.018413275,1.204435581,0.159937337
,,,,,4.822018646,3.025781696,,,0.021106965,0,0.037523494,0,0.084427861,0,0.150093975,0,0.234521836,0,7.616053512,0.96417522,,,0.803076245,3.025781696,1.205504661,0.160809881
,,,,,4.824877402,3.033150117,,,0.021400888,0,0.038046024,0,0.085603553,0,0.152184095,0,0.237787649,0,7.643143813,0.964315314,,,0.803536615,3.033150117,1.206219351,0.161692909
,,,,,4.827638374,3.040518538,,,0.021698904,0,0.03857583,0,0.086795618,0,0.154303321,0,0.241098939,0,7.670234114,0.964453914,,,0.803992292,3.040518538,1.206909593,0.162567927
,,,,,4.830490193,3.046665751,,,0.022001071,0,0.039113014,0,0.088004282,0,0.156452057,0,0.244456339,0,7.697324415,0.964591438,,,0.804445823,3.046665751,1.207622548,0.163439455
,,,,,4.835393549,3.052831187,,,0.022307444,0,0.039657679,0,0.089229778,0,0.158630716,0,0.247860494,0,7.724414716,0.964727898,,,0.804897126,3.052831187,1.208848387,0.164319254
,,,,,4.840279052,3.060836434,,,0.022618085,0,0.040209928,0,0.090472339,0,0.160839713,0,0.251312052,0,7.751505017,0.964863306,,,0.805346785,3.060836434,1.210069763,0.165195851
,,,,,4.844753339,3.068204855,,,0.022933051,0,0.040769868,0,0.091732203,0,0.163079472,0,0.254811675,0,7.778595318,0.964997676,,,0.80579352,3.068204855,1.211188335,0.166069774
,,,,,4.846905615,3.078029416,,,0.023252403,0,0.041337605,0,0.093009611,0,0.16535042,0,0.258360031,0,7.805685619,0.965131018,,,0.806234952,3.078029416,1.211726404,0.166951427
,,,,,4.849041371,3.086878713,,,0.023576202,0,0.041913248,0,0.094304808,0,0.167652992,0,0.2619578,0,7.83277592,0.965263392,,,0.806672995,3.086878713,1.212260343,0.167826313
,,,,,4.851988934,3.092922002,,,0.02390451,0,0.042496907,0,0.095618041,0,0.169987628,0,0.265605669,0,7.859866221,0.965394103,,,0.807109362,3.092922002,1.212997233,0.168700597
,,,,,4.857517483,3.098984027,,,0.02423739,0,0.043088694,0,0.096949561,0,0.172354775,0,0.269304336,0,7.886956522,0.96552405,,,0.807543898,3.098984027,1.214379371,0.1695799
,,,,,4.863020635,3.106026513,,,0.024574906,0,0.043688721,0,0.098299623,0,0.174754886,0,0.273054509,0,7.914046823,0.965653022,,,0.807976438,3.106026513,1.215755159,0.170455165
,,,,,4.868247377,3.114158105,,,0.024917121,0,0.044297105,0,0.099668486,0,0.177188419,0,0.276856904,0,7.941137124,0.96578103,,,0.808405271,3.114158105,1.217061844,0.171329656
,,,,,4.872975886,3.121526526,,,0.025264102,0,0.04491396,0,0.10105641,0,0.17965584,0,0.280712249,0,7.968227425,0.965908294,,,0.808830823,3.121526526,1.218243971,0.172210912
,,,,,4.877668946,3.130644858,,,0.025615915,0,0.045539405,0,0.102463661,0,0.18215762,0,0.284621282,0,7.995317726,0.966035254,,,0.809253186,3.130644858,1.219417237,0.17308556
,,,,,4.881600617,3.136585913,,,0.025972627,0,0.04617356,0,0.10389051,0,0.18469424,0,0.288584749,0,8.022408027,0.966162177,,,0.809672509,3.136585913,1.220400154,0.173959649
,,,,,4.884554687,3.145744466,,,0.026334307,0,0.046816546,0,0.105337227,0,0.187266182,0,0.29260341,0,8.049498328,0.966286048,,,0.810090269,3.145744466,1.221138672,0.174838067
,,,,,4.887496486,3.152349717,,,0.026701023,0,0.047468485,0,0.106804091,0,0.18987394,0,0.296678031,0,8.076588629,0.966409845,,,0.810506294,3.152349717,1.221874122,0.175712836
,,,,,4.890972235,3.159718138,,,0.027072845,0,0.048129503,0,0.108291382,0,0.192518012,0,0.300809394,0,8.10367893,0.966532733,,,0.810918429,3.159718138,1.222743059,0.176589358
,,,,,4.894925481,3.167086559,,,0.027449846,0,0.048799726,0,0.109799383,0,0.195198904,0,0.304998287,0,8.130769231,0.966654722,,,0.811326827,3.167086559,1.22373137,0.177466934
,,,,,4.898861085,3.174095776,,,0.027832096,0,0.049479282,0,0.111328385,0,0.197917128,0,0.309245513,0,8.157859532,0.966775823,,,0.811733403,3.174095776,1.224715271,0.178340594
,,,,,4.902661411,3.179936198,,,0.028219669,0,0.050168301,0,0.112878678,0,0.200673205,0,0.313551882,0,8.184949833,0.966896045,,,0.812138352,3.179936198,1.225665353,0.179218231
,,,,,4.90637418,3.188370772,,,0.02861264,0,0.050866915,0,0.114450559,0,0.203467661,0,0.31791822,0,8.212040134,0.96701535,,,0.812541809,3.188370772,1.226593545,0.180097229
,,,,,4.910063965,3.195739193,,,0.029011082,0,0.051575258,0,0.11604433,0,0.206301031,0,0.322345361,0,8.239130435,0.967133523,,,0.812942767,3.195739193,1.227515991,0.180970786
,,,,,4.913391663,3.203107614,,,0.029415074,0,0.052293464,0,0.117660295,0,0.209173857,0,0.326834151,0,8.266220736,0.967250851,,,0.813339294,3.203107614,1.228347916,0.181848451
,,,,,4.9165673,3.210476035,,,0.029824691,0,0.053021672,0,0.119298762,0,0.212086688,0,0.33138545,0,8.293311037,0.967367341,,,0.813733001,3.210476035,1.229141825,0.182725373
,,,,,4.91973355,3.216198591,,,0.030240011,0,0.05376002,0,0.120960046,0,0.215040082,0,0.336000128,0,8.320401338,0.967483003,,,0.814125544,3.216198591,1.229933387,0.183599703
,,,,,4.923979273,3.221940238,,,0.030661116,0,0.054508651,0,0.122644464,0,0.218034603,0,0.340679066,0,8.347491639,0.967597845,,,0.814516328,3.221940238,1.230994818,0.184478993
,,,,,4.928462132,3.231764799,,,0.031088085,0,0.055267706,0,0.124352338,0,0.221070823,0,0.345423161,0,8.37458194,0.967711877,,,0.814905505,3.231764799,1.232115533,0.185356736
,,,,,4.932911067,3.23913322,,,0.031520999,0,0.056037331,0,0.126083995,0,0.224149325,0,0.35023332,0,8.401672241,0.967826121,,,0.815291738,3.23913322,1.233227767,0.186227838
,,,,,4.938258747,3.246501641,,,0.031959942,0,0.056817674,0,0.127839766,0,0.227270695,0,0.355110461,0,8.428762542,0.967937139,,,0.815673808,3.246501641,1.234564687,0.187106825
,,,,,4.943683989,3.253123589,,,0.032404997,0,0.057608883,0,0.129619987,0,0.230435532,0,0.360055519,0,8.455852843,0.968048515,,,0.816054273,3.253123589,1.235920997,0.187983941
,,,,,4.949082554,3.258747929,,,0.03285625,0,0.05841111,0,0.131424998,0,0.233644441,0,0.365069439,0,8.482943144,0.968159617,,,0.816433059,3.258747929,1.237270638,0.188857198
,,,,,4.951321575,3.264986325,,,0.033313786,0,0.059224509,0,0.133255145,0,0.236898035,0,0.37015318,0,8.510033445,0.968270138,,,0.816810178,3.264986325,1.237830394,0.189737566
,,,,,4.953553815,3.272354746,,,0.033777694,0,0.060049234,0,0.135110777,0,0.240196937,0,0.375307714,0,8.537123746,0.968379892,,,0.817186154,3.272354746,1.238388454,0.190615267
,,,,,4.955990823,3.279723167,,,0.034248062,0,0.060885444,0,0.13699225,0,0.243541777,0,0.380534027,0,8.564214047,0.968488888,,,0.817558488,3.279723167,1.238997706,0.191486189
,,,,,4.960556011,3.289547728,,,0.034724981,0,0.061733299,0,0.138899922,0,0.246933195,0,0.385833118,0,8.591304348,0.968597669,,,0.817927469,3.289547728,1.240139003,0.192365651
,,,,,4.965101826,3.296764712,,,0.03520854,0,0.06259296,0,0.14083416,0,0.250371841,0,0.391206001,0,8.618394649,0.96870442,,,0.818294884,3.296764712,1.241275456,0.19324138
,,,,,5.1286513,3.573684211,,,0.035698833,0,0.063464593,0,0.142795334,0,0.253858371,0,0.396653704,0,8.64548495,0.968810925,,,0.831926727,3.573684211,1.282162825,0.229590985
,,,,,5.133333333,3.614230958,,,0.036195954,0,0.064348363,0,0.144783817,0,0.257393452,0,0.402177269,0,8.672575251,0.968916705,,,0.832778776,3.614230958,1.283333333,0.232136895
,,,,,5.147691834,3.623308271,,,0.036699998,0,0.06524444,0,0.14679999,0,0.260977761,0,0.407777751,0,8.699665552,0.969021769,,,0.833616365,3.623308271,1.286922958,0.234682805
,,,,,5.155555556,3.653636002,,,0.03721106,0,0.066152996,0,0.14884424,0,0.264611982,0,0.413456223,0,8.726755853,0.969126123,,,0.834444526,3.653636002,1.288888889,0.237228715
,,,,,5.166719674,3.672932331,,,0.037729239,0,0.067074203,0,0.150916957,0,0.268296812,0,0.419213769,0,8.753846154,0.969229774,,,0.835258969,3.672932331,1.291679918,0.239774624
,,,,,5.177777778,3.692685578,,,0.038254634,0,0.068008239,0,0.153018537,0,0.272032955,0,0.425051492,0,8.780936455,0.969332809,,,0.836065175,3.692685578,1.294444444,0.242320534
,,,,,5.193132733,3.697744361,,,0.038787346,0,0.068955281,0,0.155149382,0,0.275821124,0,0.430970507,0,8.808026756,0.969434742,,,0.836858082,3.697744361,1.298283183,0.244866444
,,,,,5.2,3.731384094,,,0.039327475,0,0.069915511,0,0.157309901,0,0.279662046,0,0.436971947,0,8.835117057,0.969536097,,,0.83764281,3.731384094,1.3,0.247412354
,,,,,5.212032077,3.747368421,,,0.039875126,0,0.070889113,0,0.159500505,0,0.283556454,0,0.443056959,0,8.862207358,0.969636781,,,0.838414924,3.747368421,1.303008019,0.249958264
,,,,,5.222222222,3.769727747,,,0.040430404,0,0.071876273,0,0.161721615,0,0.287505093,0,0.449226708,0,8.889297659,0.9697368,,,0.839179277,3.769727747,1.305555556,0.252504174
,,,,,5.238109633,3.772180451,,,0.040993414,0,0.07287718,0,0.163973654,0,0.291508719,0,0.455482373,0,8.91638796,0.96983616,,,0.839931335,3.772180451,1.309527408,0.255050083
,,,,,5.244444444,3.807733126,,,0.041564264,0,0.073892024,0,0.166257054,0,0.295568096,0,0.461825151,0,8.943478261,0.969934869,,,0.840676575,3.807733126,1.311111111,0.257595993
,,,,,5.254545455,3.830142876,,,0.042143063,0,0.074921001,0,0.168572251,0,0.299684003,0,0.468256254,0,8.970568562,0.970034157,,,0.841410817,3.830142876,1.313636364,0.260141903
,,,,,5.266666667,3.845386524,,,0.042729922,0,0.075964306,0,0.170919689,0,0.303857224,0,0.474776913,0,8.997658863,0.970130073,,,0.842136194,3.845386524,1.316666667,0.262687813
,,,,,5.275686675,3.871428571,,,0.043324954,0,0.07702214,0,0.173299815,0,0.30808856,0,0.481388375,0,9.024749164,0.970227088,,,0.842850984,3.871428571,1.318921669,0.265233723
,,,,,5.288888889,3.882710729,,,0.043928271,0,0.078094705,0,0.175713086,0,0.312378819,0,0.488091905,0,9.051839465,0.970323608,,,0.843559988,3.882710729,1.322222222,0.267779633
,,,,,5.301362459,3.896240602,,,0.04453999,0,0.079182205,0,0.178159962,0,0.316728821,0,0.494888783,0,9.078929766,0.970419502,,,0.844257728,3.896240602,1.325340615,0.270325543
,,,,,5.311111111,3.919688134,,,0.045160228,0,0.08028485,0,0.180640912,0,0.321139399,0,0.501780311,0,9.106020067,0.970514776,,,0.844949215,3.919688134,1.327777778,0.272871452
,,,,,5.320059517,3.945864662,,,0.045789103,0,0.081402849,0,0.18315641,0,0.325611396,0,0.508767807,0,9.133110368,0.970609438,,,0.845630159,3.945864662,1.330014879,0.275417362
,,,,,5.333333333,3.956341944,,,0.046426735,0,0.082536417,0,0.185706938,0,0.330145668,0,0.515852606,0,9.160200669,0.970703864,,,0.846305538,3.956341944,1.333333333,0.277963272
,,,,,5.345463641,3.970676692,,,0.047073246,0,0.08368577,0,0.188292983,0,0.334743081,0,0.523036063,0,9.18729097,0.970796806,,,0.846970606,3.970676692,1.33636591,0.280509182
,,,,,5.355555556,3.992656414,,,0.04772876,0,0.084851129,0,0.190915039,0,0.339404514,0,0.530319554,0,9.214381271,0.970889468,,,0.847630082,3.992656414,1.338888889,0.283055092
,,,,,5.364081786,4.020300752,,,0.048393402,0,0.086032715,0,0.193573609,0,0.344130861,0,0.53770447,0,9.241471572,0.970981542,,,0.84827987,4.020300752,1.341020446,0.285601002
,,,,,5.377777778,4.038222829,,,0.0490673,0,0.087230756,0,0.196269201,0,0.348923023,0,0.545192224,0,9.268561873,0.971073035,,,0.848924283,4.038222829,1.344444444,0.288146912
,,,,,5.389236055,4.056163349,,,0.049750582,0,0.08844548,0,0.199002329,0,0.353781918,0,0.552784248,0,9.295652174,0.971163951,,,0.849559337,4.056163349,1.347309014,0.290692821
,,,,,5.4,4.074110871,,,0.050443379,0,0.089677119,0,0.201773518,0,0.358708476,0,0.560481994,0,9.322742475,0.971254296,,,0.850189213,4.074110871,1.35,0.293238731
,,,,,5.407786109,4.092077322,,,0.051145824,0,0.090925909,0,0.204583296,0,0.363703638,0,0.568286934,0,9.349832776,0.971344075,,,0.850810318,4.092077322,1.351946527,0.295784641
,,,,,5.422222222,4.110064844,,,0.05185805,0,0.09219209,0,0.207432202,0,0.368768359,0,0.576200561,0,9.376923077,0.971433125,,,0.851426057,4.110064844,1.355555556,0.298330551
,,,,,5.432710018,4.128078433,,,0.052580195,0,0.093475902,0,0.21032078,0,0.373903609,0,0.584224388,0,9.404013378,0.971521615,,,0.852033532,4.128078433,1.358177505,0.300876461
,,,,,5.444444444,4.146120863,,,0.053312396,0,0.094777592,0,0.213249582,0,0.379110369,0,0.592359951,0,9.431103679,0.971609558,,,0.852635895,4.146120863,1.361111111,0.303422371
,,,,,5.451201408,4.164194513,,,0.054054792,0,0.096097409,0,0.21621917,0,0.384389635,0,0.600608805,0,9.45819398,0.971696958,,,0.853230594,4.164194513,1.362800352,0.30596828
,,,,,5.466666667,4.182300577,,,0.054807527,0,0.097435604,0,0.21923011,0,0.389742418,0,0.608972527,0,9.485284281,0.97178382,,,0.85381964,4.182300577,1.366666667,0.30851419
,,,,,5.475912445,4.200439335,,,0.055570745,0,0.098792435,0,0.222282978,0,0.39516974,0,0.617452718,0,9.512374582,0.97187015,,,0.854401775,4.200439335,1.368978111,0.3110601
,,,,,5.485137623,4.218610061,,,0.05634459,0,0.10016816,0,0.22537836,0,0.400672639,0,0.626050999,0,9.539464883,0.971956759,,,0.854978638,4.218610061,1.371284406,0.31360601
,,,,,5.494353407,4.236811126,,,0.057129211,0,0.101563042,0,0.228516845,0,0.406252169,0,0.634769014,0,9.566555184,0.97204104,,,0.85554883,4.236811126,1.373588352,0.31615192
,,,,,5.509689044,4.255040062,,,0.057924759,0,0.102977349,0,0.231699035,0,0.411909396,0,0.643608431,0,9.593645485,0.972125765,,,0.856113261,4.255040062,1.377422261,0.31869783
,,,,,5.518867309,4.273293687,,,0.058731385,0,0.104411351,0,0.234925539,0,0.417645402,0,0.652570941,0,9.620735786,0.972210317,,,0.856671761,4.273293687,1.379716827,0.32124374
,,,,,5.528065117,4.291568229,,,0.059549243,0,0.105865321,0,0.238196973,0,0.423461285,0,0.661658257,0,9.647826087,0.972294357,,,0.85722496,4.291568229,1.382016279,0.323789649
,,,,,5.537265059,4.309859475,,,0.060378491,0,0.107339539,0,0.241513963,0,0.429358156,0,0.670872118,0,9.674916388,0.972377889,,,0.85777233,4.309859475,1.384316265,0.326335559
,,,,,5.552430254,4.328162925,,,0.061219286,0,0.108834286,0,0.244877143,0,0.435337143,0,0.680214286,0,9.702006689,0.972460917,,,0.858313909,4.328162925,1.388107564,0.328881469
,,,,,5.561596033,4.346473941,,,0.062071789,0,0.110349848,0,0.248287157,0,0.44139939,0,0.689686547,0,9.72909699,0.972543644,,,0.858850411,4.346473941,1.390399008,0.331427379
,,,,,5.570769383,4.3647879,,,0.062936164,0,0.111886514,0,0.251744657,0,0.447546056,0,0.699290713,0,9.756187291,0.972625403,,,0.859381558,4.3647879,1.392692346,0.333973289
,,,,,5.579956911,4.383100327,,,0.063812576,0,0.113444579,0,0.255250304,0,0.453778318,0,0.709028621,0,9.783277592,0.972706799,,,0.859907674,4.383100327,1.394989228,0.336519199
,,,,,5.594961472,4.401407018,,,0.064701192,0,0.115024341,0,0.258804768,0,0.460097366,0,0.718902134,0,9.810367893,0.972787712,,,0.860427984,4.401407018,1.398740368,0.339065109
,,,,,5.6,4.419704144,,,0.065602183,0,0.116626102,0,0.26240873,0,0.466504409,0,0.728913139,0,9.837458194,0.972868145,,,0.860944122,4.419704144,1.4,0.341611018
,,,,,5.613269355,4.437988334,,,0.06651572,0,0.118250168,0,0.266062879,0,0.473000673,0,0.739063552,0,9.864548495,0.972948103,,,0.86145453,4.437988334,1.403317339,0.344156928
,,,,,5.622447668,4.456256742,,,0.067441978,0,0.11989685,0,0.269767913,0,0.4795874,0,0.749355313,0,9.891638796,0.973027591,,,0.861960817,4.456256742,1.405611917,0.346702838
,,,,,5.636363636,4.474507084,,,0.068381135,0,0.121566463,0,0.273524541,0,0.48626585,0,0.759790391,0,9.918729097,0.973106612,,,0.862461951,4.474507084,1.409090909,0.349248748
,,,,,5.644444444,4.492737671,,,0.06933337,0,0.123259325,0,0.277333481,0,0.4930373,0,0.770370782,0,9.945819398,0.973185065,,,0.862958301,4.492737671,1.411111111,0.351794658
,,,,,5.655582052,4.510947418,,,0.070298866,0,0.124975761,0,0.281195463,0,0.499903046,0,0.781098509,0,9.972909699,0.973263031,,,0.863449399,4.510947418,1.413895513,0.354340568
,,,,,5.666666667,4.529135844,,,0.071277806,0,0.1267161,0,0.285111225,0,0.506864399,0,0.791975624,0,10,0.973340544,,,0.863937133,4.529135844,1.416666667,0.356886477
,,,,,5.679462948,4.547303066,,,0.072270379,0,0.128480673,0,0.289081515,0,0.513922693,0,0.803004207,0,,,,,0.864419056,4.547303066,1.419865737,0.359432387
,,,,,5.688888889,4.565449789,,,0.073276773,0,0.130269819,0,0.293107093,0,0.521079276,0,0.814186368,0,,,,,0.864897903,4.565449789,1.422222222,0.361978297
,,,,,5.697722815,4.583577293,,,0.074297182,0,0.132083879,0,0.297188728,0,0.528335517,0,0.825524245,0,,,,,0.865371183,4.583577293,1.424430704,0.364524207
,,,,,5.711111111,4.601687421,,,0.075331801,0,0.133923201,0,0.301327202,0,0.535692804,0,0.837020007,0,,,,,0.86584126,4.601687421,1.427777778,0.367070117
,,,,,5.721463511,4.619782573,,,0.076380827,0,0.135788136,0,0.305523307,0,0.543152545,0,0.848675852,0,,,,,0.866306093,4.619782573,1.430365878,0.369616027
,,,,,5.733333333,4.637865697,,,0.077444461,0,0.137679041,0,0.309777843,0,0.550716166,0,0.860494009,0,,,,,0.866767689,4.637865697,1.433333333,0.372161937
,,,,,5.73970551,4.655940281,,,0.078522906,0,0.139596278,0,0.314091626,0,0.558385113,0,0.872476738,0,,,,,0.867224448,4.655940281,1.434926378,0.374707846
,,,,,5.754221225,4.674010341,,,0.07961637,0,0.141540213,0,0.31846548,0,0.566160853,0,0.884626333,0,,,,,0.867677807,4.674010341,1.438555306,0.377253756
,,,,,5.763315087,4.692080398,,,0.08072506,0,0.143511218,0,0.322900241,0,0.574044874,0,0.896945115,0,,,,,0.868126752,4.692080398,1.440828772,0.379799666
,,,,,5.772426742,4.71015544,,,0.08184919,0,0.145509671,0,0.327396759,0,0.582038682,0,0.909435441,0,,,,,0.868572056,4.71015544,1.443106685,0.382345576
,,,,,5.781542698,4.728240862,,,0.082988973,0,0.147535952,0,0.331955892,0,0.590143808,0,0.9220997,0,,,,,0.869013367,4.728240862,1.445385674,0.384891486
,,,,,5.795933433,4.746342376,,,0.084144628,0,0.14959045,0,0.336578513,0,0.598361801,0,0.934940314,0,,,,,0.869451114,4.746342376,1.448983358,0.387437396
,,,,,5.805029469,4.764465889,,,0.085316377,0,0.151673558,0,0.341265506,0,0.606694233,0,0.947959739,0,,,,,0.869885021,4.764465889,1.451257367,0.389983306
,,,,,5.814128056,4.782617337,,,0.086504442,0,0.153785674,0,0.346017767,0,0.615142698,0,0.961160465,0,,,,,0.870315049,4.782617337,1.453532014,0.392529215
,,,,,5.823245782,4.800802481,,,0.087709051,0,0.155927203,0,0.350836206,0,0.62370881,0,0.974545016,0,,,,,0.870741755,4.800802481,1.455811445,0.395075125
,,,,,5.837518016,4.819026659,,,0.088930436,0,0.158098552,0,0.355721743,0,0.63239421,0,0.988115953,0,,,,,0.871164821,4.819026659,1.459379504,0.397621035
,,,,,5.846617378,4.837294502,,,0.090168828,0,0.160300139,0,0.360675313,0,0.641200557,0,1.00187587,0,,,,,0.871584551,4.837294502,1.461654345,0.400166945
,,,,,5.860826775,4.855609622,,,0.091424466,0,0.162532384,0,0.365697864,0,0.650129536,0,1.0158274,0,,,,,0.872000245,4.855609622,1.465206694,0.402712855
,,,,,5.866666667,4.873974268,,,0.092697589,0,0.164795714,0,0.370790356,0,0.659182855,0,1.029973211,0,,,,,0.872413351,4.873974268,1.466666667,0.405258765
,,,,,5.878984911,4.892388991,,,0.093988441,0,0.167090561,0,0.375953763,0,0.668362245,0,1.044316007,0,,,,,0.872822351,4.892388991,1.469746228,0.407804674
,,,,,5.888888889,4.910852308,,,0.095297268,0,0.169417365,0,0.381189072,0,0.677669461,0,1.058858533,0,,,,,0.873228726,4.910852308,1.472222222,0.410350584
,,,,,5.902188536,4.929360401,,,0.096624321,0,0.171776571,0,0.386497285,0,0.687106285,0,1.07360357,0,,,,,0.873630981,4.929360401,1.475547134,0.412896494
,,,,,5.911111111,4.947906859,,,0.097969854,0,0.17416863,0,0.391879417,0,0.69667452,0,1.088553937,0,,,,,0.874030956,4.947906859,1.477777778,0.415442404
,,,,,5.920343176,4.966482498,,,0.099334124,0,0.176593999,0,0.397336498,0,0.706375996,0,1.103712494,0,,,,,0.874426855,4.966482498,1.480085794,0.417988314
,,,,,5.933333333,4.985075254,,,0.100717393,0,0.179053143,0,0.402869571,0,0.71621257,0,1.119082141,0,,,,,0.874820433,4.985075254,1.483333333,0.420534224
,,,,,5.943447933,5.003670192,,,0.102119923,0,0.181546531,0,0.408479694,0,0.726186122,0,1.134665816,0,,,,,0.875210171,5.003670192,1.485861983,0.423080134
,,,,,5.955555556,5.022249618,,,0.103541985,0,0.18407464,0,0.41416794,0,0.73629856,0,1.1504665,0,,,,,0.875597468,5.022249618,1.488888889,0.425626043
,,,,,5.961601088,5.040793317,,,0.104983849,0,0.186637954,0,0.419935397,0,0.746551817,0,1.166487214,0,,,,,0.875981235,5.040793317,1.490400272,0.428171953
,,,,,5.975552446,5.059278909,,,0.106445792,0,0.189236964,0,0.425783169,0,0.756947856,0,1.182731024,0,,,,,0.876362563,5.059278909,1.493888111,0.430717863
,,,,,5.984612759,5.077682324,,,0.107928093,0,0.191872166,0,0.431712373,0,0.767488663,0,1.199201036,0,,,,,0.876740602,5.077682324,1.49615319,0.433263773
,,,,,5.993684816,5.095978376,,,0.109431036,0,0.194544064,0,0.437724144,0,0.778176255,0,1.215900399,0,,,,,0.877115812,5.095978376,1.498421204,0.435809683
,,,,,6.007560956,5.114141433,,,0.110954908,0,0.197253169,0,0.443819631,0,0.789012677,0,1.232832308,0,,,,,0.877488295,5.114141433,1.501890239,0.438355593
,,,,,6.016627801,5.132146143,,,0.1125,0,0.2,0,0.45,0,0.8,0,1.25,0,,,,,0.877858148,5.132146143,1.50415695,0.440901503
,,,,,6.018181818,5.149968208,,,0.114066608,0,0.202785082,0,0.456266433,0,0.811140326,0,1.267406759,0,,,,,0.87822288,5.149968208,1.504545455,0.443447412
,,,,,6.018181818,5.167585161,,,0.115655032,0,0.205608946,0,0.462620129,0,0.822435786,0,1.285055915,0,,,,,0.878579934,5.167585161,1.504545455,0.445993322
,,,,,6.029392854,5.184977133,,,0.117265576,0,0.208472135,0,0.469062303,0,0.833888539,0,1.302950842,0,,,,,0.878933626,5.184977133,1.507348213,0.448539232
,,,,,6.042809314,5.202127568,,,0.118898547,0,0.211375194,0,0.475594187,0,0.845500777,0,1.321094964,0,,,,,0.879284393,5.202127568,1.510702329,0.451085142
,,,,,6.056225775,5.219023867,,,0.120554257,0,0.21431868,0,0.48221703,0,0.85727472,0,1.33949175,0,,,,,0.87963299,5.219023867,1.514056444,0.453631052
,,,,,6.065093532,5.23565793,,,0.122233025,0,0.217303155,0,0.488932099,0,0.86921262,0,1.358144718,0,,,,,0.879979491,5.23565793,1.516273383,0.456176962
,,,,,6.078519285,5.252026589,,,0.123935169,0,0.22032919,0,0.495740677,0,0.88131676,0,1.377057437,0,,,,,0.880324304,5.252026589,1.519629821,0.458722871
,,,,,6.091945039,5.268131904,,,0.125661017,0,0.223397364,0,0.502644068,0,0.893589455,0,1.396233523,0,,,,,0.880667004,5.268131904,1.52298626,0.461268781
,,,,,6.100850796,5.283981318,,,0.127410898,0,0.226508263,0,0.509643592,0,0.906033052,0,1.415676644,0,,,,,0.88100807,5.283981318,1.525212699,0.463814691
,,,,,6.114285877,5.299587676,,,0.129185147,0,0.229662483,0,0.516740587,0,0.918649932,0,1.435390518,0,,,,,0.881347084,5.299587676,1.528571469,0.466360601
,,,,,6.123220397,5.314969084,,,0.130984102,0,0.232860627,0,0.52393641,0,0.931442506,0,1.455378916,0,,,,,0.88168442,5.314969084,1.530805099,0.468906511
,,,,,6.136664842,5.330148649,,,0.132808109,0,0.236103306,0,0.531232438,0,0.944413223,0,1.475645661,0,,,,,0.882019811,5.330148649,1.53416621,0.471452421
,,,,,6.145628198,5.345154067,,,0.134657517,0,0.23939114,0,0.538630066,0,0.957564562,0,1.496194628,0,,,,,0.882353486,5.345154067,1.53640705,0.473998331
,,,,,6.15908204,5.360017107,,,0.136532677,0,0.24272476,0,0.546130709,0,0.970899039,0,1.517029748,0,,,,,0.882685314,5.360017107,1.53977051,0.47654424
,,,,,6.168074279,5.374772976,,,0.13843395,0,0.246104801,0,0.553735802,0,0.984419203,0,1.538155005,0,,,,,0.883015396,5.374772976,1.54201857,0.47909015
,,,,,6.181537553,5.389459589,,,0.1403617,0,0.249531911,0,0.561446799,0,0.998127642,0,1.559574441,0,,,,,0.883343719,5.389459589,1.545384388,0.48163606
,,,,,6.190558749,5.404116771,,,0.142316294,0,0.253006744,0,0.569265174,0,1.012026976,0,1.58129215,0,,,,,0.883670274,5.404116771,1.547639687,0.48418197
,,,,,6.20403149,5.418785376,,,0.144298106,0,0.256529966,0,0.577192424,0,1.026119864,0,1.603312288,0,,,,,0.88399515,5.418785376,1.551007872,0.48672788
,,,,,6.213081699,5.43350637,,,0.146307516,0,0.26010225,0,0.585230063,0,1.040409002,0,1.625639065,0,,,,,0.884318241,5.43350637,1.553270425,0.48927379
,,,,,6.226563941,5.44831988,,,0.148344908,0,0.26372428,0,0.593379631,0,1.054897121,0,1.648276752,0,,,,,0.884639727,5.44831988,1.556640985,0.491819699
,,,,,6.235643229,5.463264224,,,0.150410671,0,0.267396748,0,0.601642684,0,1.069586993,0,1.671229677,0,,,,,0.884959418,5.463264224,1.558910807,0.494365609
,,,,,6.249135006,5.478374956,,,0.152505201,0,0.271120357,0,0.610020803,0,1.084481428,0,1.694502232,0,,,,,0.885277567,5.478374956,1.562283752,0.496911519
,,,,,6.258243431,5.493683933,,,0.154628898,0,0.274895819,0,0.618515592,0,1.099583274,0,1.718098866,0,,,,,0.885593919,5.493683933,1.564560858,0.499457429
,,,,,6.271744777,5.50921844,,,0.156782168,0,0.278723855,0,0.627128673,0,1.114895419,0,1.742024093,0,,,,,0.885908786,5.50921844,1.567936194,0.502003339
,,,,,6.280882409,5.525000389,,,0.158965424,0,0.282605198,0,0.635861696,0,1.130420792,0,1.766282488,0,,,,,0.886221858,5.525000389,1.570220602,0.504549249
,,,,,6.294393358,5.54104563,,,0.161179082,0,0.286540591,0,0.644716329,0,1.146162363,0,1.790878692,0,,,,,0.886533495,5.54104563,1.573598339,0.507095159
,,,,,6.303560254,5.557363386,,,0.163423567,0,0.290530785,0,0.653694267,0,1.162123141,0,1.815817407,0,,,,,0.886843345,5.557363386,1.575890064,0.509641068
,,,,,6.317080839,5.573955855,,,0.165699306,0,0.294576545,0,0.662797226,0,1.178306179,0,1.841103405,0,,,,,0.887151805,5.573955855,1.57927021,0.512186978
,,,,,6.326277066,5.590817987,,,0.168006737,0,0.298678643,0,0.672026947,0,1.194714573,0,1.86674152,0,,,,,0.88745849,5.590817987,1.581569266,0.514732888
,,,,,6.339807319,5.607937462,,,0.170346299,0,0.302837865,0,0.681385196,0,1.21135146,0,1.892736657,0,,,,,0.887763821,5.607937462,1.58495183,0.517278798
,,,,,6.349032941,5.625294887,,,0.172718441,0,0.307055006,0,0.690873763,0,1.228220023,0,1.919093786,0,,,,,0.888067397,5.625294887,1.587258235,0.519824708
,,,,,6.362572898,5.642864207,,,0.175123615,0,0.311330872,0,0.700494462,0,1.245323487,0,1.945817949,0,,,,,0.888369649,5.642864207,1.590643224,0.522370618
,,,,,6.376112854,5.660613331,,,0.177562283,0,0.315666281,0,0.710249133,0,1.262665125,0,1.972914257,0,,,,,0.888670171,5.660613331,1.594028213,0.524916528
,,,,,6.385377671,5.678504972,,,0.18003491,0,0.320062063,0,0.720139641,0,1.280248251,0,2.000387892,0,,,,,0.888969391,5.678504972,1.596344418,0.527462437
,,,,,6.394662274,5.696497661,,,0.18254197,0,0.324519057,0,0.730167879,0,1.29807623,0,2.028244109,0,,,,,0.88926691,5.696497661,1.598665569,0.530008347
,,,,,6.4,5.714546921,,,0.185083941,0,0.329038118,0,0.740335764,0,1.31615247,0,2.056488235,0,,,,,0.889561654,5.714546921,1.6,0.532554257
,,,,,6.4,5.732606555,,,0.18766131,0,0.333620107,0,0.750645242,0,1.33448043,0,2.085125672,0,,,,,0.889849354,5.732606555,1.6,0.535100167
,,,,,6.401374294,5.750630007,,,0.190274571,0,0.338265903,0,0.761098283,0,1.353063614,0,2.114161896,0,,,,,0.890130181,5.750630007,1.600343573,0.537646077
,,,,,6.414232091,5.768571748,,,0.192924222,0,0.342976394,0,0.771696886,0,1.371905576,0,2.143602462,0,,,,,0.890407927,5.768571748,1.603558023,0.540191987
,,,,,6.423111607,5.786388639,,,0.19561077,0,0.34775248,0,0.78244308,0,1.39100992,0,2.173453,0,,,,,0.890684349,5.786388639,1.605777902,0.542737896
,,,,,6.435976943,5.804041215,,,0.19833473,0,0.352595075,0,0.793338919,0,1.4103803,0,2.203719219,0,,,,,0.890959465,5.804041215,1.608994236,0.545283806
,,,,,6.444879877,5.821494854,,,0.201096622,0,0.357505105,0,0.804386487,0,1.430020421,0,2.234406907,0,,,,,0.891233237,5.821494854,1.611219969,0.547829716
,,,,,6.457752772,5.838720784,,,0.203896974,0,0.362483509,0,0.815587896,0,1.449934038,0,2.265521934,0,,,,,0.891505761,5.838720784,1.614438193,0.550375626
,,,,,6.466679158,5.8556969,,,0.206736323,0,0.36753124,0,0.82694529,0,1.47012496,0,2.29707025,0,,,,,0.891776925,5.8556969,1.61666979,0.552921536
,,,,,6.479559633,5.872408363,,,0.20961521,0,0.372649262,0,0.83846084,0,1.49059705,0,2.32905789,0,,,,,0.892046895,5.872408363,1.619889908,0.555467446
,,,,,6.488509497,5.88884796,,,0.212534187,0,0.377838555,0,0.850136749,0,1.511354221,0,2.36149097,0,,,,,0.892315493,5.88884796,1.622127374,0.558013356
,,,,,6.501397571,5.905016241,,,0.215493813,0,0.383100111,0,0.86197525,0,1.532400444,0,2.394375694,0,,,,,0.892582948,5.905016241,1.625349393,0.560559265
,,,,,6.510370936,5.920921403,,,0.218494652,0,0.388434936,0,0.873978607,0,1.553739745,0,2.427718352,0,,,,,0.892849021,5.920921403,1.627592734,0.563105175
,,,,,6.523266631,5.936578967,,,0.221537279,0,0.393844051,0,0.886149115,0,1.575376204,0,2.461525319,0,,,,,0.893113995,5.936578967,1.630816658,0.565651085
,,,,,6.536162326,5.95201124,,,0.224622276,0,0.39932849,0,0.898489103,0,1.59731396,0,2.495803063,0,,,,,0.893377586,5.95201124,1.634040581,0.568196995
,,,,,6.545166863,5.967246601,,,0.227750232,0,0.404889302,0,0.911000929,0,1.619557208,0,2.530558137,0,,,,,0.893640113,5.967246601,1.636291716,0.570742905
,,,,,6.558070198,5.982318627,,,0.230921747,0,0.410527551,0,0.923686989,0,1.642110202,0,2.565797191,0,,,,,0.89390128,5.982318627,1.63951755,0.573288815
,,,,,6.567098315,5.997265099,,,0.234137427,0,0.416244314,0,0.936549706,0,1.664977256,0,2.601526962,0,,,,,0.894161377,5.997265099,1.641774579,0.575834725
,,,,,6.580009311,6.012126916,,,0.237397886,0,0.422040686,0,0.949591543,0,1.688162743,0,2.637754286,0,,,,,0.894420153,6.012126916,1.645002328,0.578380634
,,,,,6.589061041,6.026946939,,,0.240703748,0,0.427917774,0,0.962814992,0,1.711671097,0,2.674486089,0,,,,,0.894677858,6.026946939,1.64726526,0.580926544
,,,,,6.601979716,6.041768807,,,0.244055646,0,0.433876704,0,0.976222583,0,1.735506815,0,2.711729398,0,,,,,0.894934278,6.041768807,1.650494929,0.583472454
,,,,,6.611055079,6.056635747,,,0.24745422,0,0.439918614,0,0.989816881,0,1.759674454,0,2.749491335,0,,,,,0.895189628,6.056635747,1.65276377,0.586018364
,,,,,6.623981455,6.071589408,,,0.250900121,0,0.44604466,0,1.003600484,0,1.784178638,0,2.787779122,0,,,,,0.895443724,6.071589408,1.655995364,0.588564274
,,,,,6.63308049,6.086668741,,,0.254394007,0,0.452256013,0,1.01757603,0,1.809024053,0,2.826600083,0,,,,,0.895696757,6.086668741,1.658270122,0.591110184
,,,,,6.646014586,6.101908957,,,0.257936548,0,0.458553863,0,1.031746191,0,1.83421545,0,2.865961641,0,,,,,0.895948563,6.101908957,1.661503646,0.593656093
,,,,,6.655137313,6.117340583,,,0.261528419,0,0.464939412,0,1.046113677,0,1.859757648,0,2.905871325,0,,,,,0.896199313,6.117340583,1.663784328,0.596202003
,,,,,6.668079149,6.132988632,,,0.265170309,0,0.471413883,0,1.060681236,0,1.885655531,0,2.946336767,0,,,,,0.89644886,6.132988632,1.667019787,0.598747913
,,,,,6.677225606,6.148871928,,,0.268862914,0,0.477978513,0,1.075451655,0,1.911914053,0,2.987365708,0,,,,,0.896697362,6.148871928,1.669306402,0.601293823
,,,,,6.690175201,6.165002579,,,0.272606939,0,0.484634559,0,1.090427757,0,1.938538235,0,3.028965993,0,,,,,0.896944682,6.165002579,1.6725438,0.603839733
,,,,,6.699345415,6.181385638,,,0.276403102,0,0.491383293,0,1.105612408,0,1.96553317,0,3.071145579,0,,,,,0.897190971,6.181385638,1.674836354,0.606385643
,,,,,6.712302789,6.198018951,,,0.280252128,0,0.498226005,0,1.121008512,0,1.992904021,0,3.113912533,0,,,,,0.897436094,6.198018951,1.678075697,0.608931553
,,,,,6.721496792,6.214893208,,,0.284154753,0,0.505164005,0,1.136619012,0,2.020656022,0,3.135889186,0.129485864,,,,,0.897680204,6.214893208,1.680374198,0.611477462
,,,,,6.734461964,6.231992201,,,0.288111724,0,0.51219862,0,1.152446895,0,2.04879448,0,3.15187933,0.194014449,,,,,0.89792316,6.231992201,1.683615491,0.614023372
,,,,,6.743679781,6.24929328,,,0.292123797,0,0.519331195,0,1.168495188,0,2.077324778,0,3.167147177,0.241616542,,,,,0.898165122,6.24929328,1.685919945,0.616569282
,,,,,6.756652771,6.266768002,,,0.29619174,0,0.526563093,0,1.18476696,0,2.106252373,0,3.182183905,0.280364711,,,,,0.898405941,6.266768002,1.689163193,0.619115192
,,,,,6.765894444,6.284382969,,,0.300316331,0,0.533895699,0,1.201265322,0,2.135582795,0,3.197211484,0.313317897,,,,,0.898645789,6.284382969,1.691473611,0.621661102
,,,,,6.778875271,6.302100798,,,0.304498358,0,0.541330414,0,1.217993432,0,2.165321656,0,3.212062923,0.342366541,,,,,0.8988845,6.302100798,1.694718818,0.624207012
,,,,,6.781818182,6.319881236,,,0.308738622,0,0.548868661,0,1.234954486,0,2.195474643,0,3.226772677,0.368422904,,,,,0.899121449,6.319881236,1.695454545,0.626752922
,,,,,6.781818182,6.337682348,,,0.313037933,0,0.55651188,0,1.252151731,0,2.226047522,0,3.241349857,0.392096652,,,,,0.89935305,6.337682348,1.695454545,0.629298831
,,,,,6.787945215,6.355461757,,,0.317397114,0,0.564261535,0,1.269588454,0,2.257046141,0,3.255797738,0.413813706,,,,,0.899580099,6.355461757,1.696986304,0.631844741
,,,,,6.800414957,6.373177896,,,0.321816998,0,0.572119107,0,1.287267991,0,2.288476428,0,3.270118229,0.433884647,,,,,0.899805978,6.373177896,1.700103739,0.634390651
,,,,,6.80936131,6.390791213,,,0.326298431,0,0.580086099,0,1.305193722,0,2.320344395,0,3.284312897,0.452544314,,,,,0.900030869,6.390791213,1.702340327,0.636936561
,,,,,6.821837317,6.408265311,,,0.330842269,0,0.588164034,0,1.323369077,0,2.352656136,0,3.298363641,0.469989785,,,,,0.900254852,6.408265311,1.705459329,0.639482471
,,,,,6.830803179,6.425567962,,,0.335449383,0,0.596354458,0,1.341797531,0,2.385417832,0,3.312320306,0.486331673,,,,,0.900477843,6.425567962,1.707700795,0.642028381
,,,,,6.843285465,6.442671986,,,0.340120652,0,0.604658937,0,1.360482608,0,2.418635748,0,3.326150932,0.5017137,,,,,0.900699955,6.442671986,1.710821366,0.64457429
,,,,,6.852270841,6.459555949,,,0.344856971,0,0.613079059,0,1.379427883,0,2.452316236,0,3.339858976,0.516232575,,,,,0.900921074,6.459555949,1.71306771,0.6471202
,,,,,6.864759418,6.47620468,,,0.349659245,0,0.621616435,0,1.398636978,0,2.486465739,0,3.353446841,0.529970205,,,,,0.90114134,6.47620468,1.716189855,0.64966611
,,,,,6.873764323,6.492609579,,,0.354528392,0,0.630272697,0,1.418113568,0,2.521090788,0,3.366916364,0.542996611,,,,,0.901360612,6.492609579,1.718441081,0.65221202
,,,,,6.886259204,6.508768733,,,0.359465344,0,0.639049501,0,1.437861378,0,2.556198005,0,3.380269073,0.555372187,,,,,0.901579054,6.508768733,1.721564801,0.65475793
,,,,,6.895283651,6.52468683,,,0.364471046,0,0.647948526,0,1.457884183,0,2.591794104,0,3.393506317,0.567149461,,,,,0.901796506,6.52468683,1.723820913,0.65730384
,,,,,6.907784848,6.540374882,,,0.369546454,0,0.656971473,0,1.478185815,0,2.627885893,0,3.40662934,0.578374474,,,,,0.902013149,6.540374882,1.726946212,0.65984975
,,,,,6.916828849,6.555849788,,,0.374692539,0,0.666120069,0,1.498770155,0,2.664480275,0,3.419639312,0.589087869,,,,,0.902228805,6.555849788,1.729207212,0.662395659
,,,,,6.929336375,6.571133741,,,0.379910285,0,0.675396062,0,1.51964114,0,2.674876928,0.139941652,3.432537355,0.59932575,,,,,0.902443671,6.571133741,1.732334094,0.664941569
,,,,,6.938399942,6.586253511,,,0.385200691,0,0.684801228,0,1.540802762,0,2.684419614,0.198020067,3.445324547,0.609120382,,,,,0.902657557,6.586253511,1.734599986,0.667487479
,,,,,6.950913809,6.60123962,,,0.390564767,0,0.694337364,0,1.562259069,0,2.693505152,0.242054763,3.458001931,0.618500753,,,,,0.902870669,6.60123962,1.737728452,0.670033389
,,,,,6.959996957,6.616125449,,,0.396003541,0,0.704006295,0,1.584014163,0,2.702427499,0.278414617,3.470570519,0.627493029,,,,,0.903082809,6.616125449,1.739999239,0.672579299
,,,,,6.972517177,6.630946284,,,0.401518051,0,0.713809869,0,1.606072206,0,2.711433415,0.309554908,3.483031293,0.636120937,,,,,0.903294188,6.630946284,1.743129294,0.675125209
,,,,,6.981619918,6.64573833,,,0.407109354,0,0.723749962,0,1.628437416,0,2.720332688,0.337149598,3.495385205,0.644406079,,,,,0.903504606,6.64573833,1.74540498,0.677671119
,,,,,6.994146504,6.660537729,,,0.412778518,0,0.733828476,0,1.65111407,0,2.729160657,0.361995551,3.507633181,0.652368194,,,,,0.903714275,6.660537729,1.748536626,0.680217028
,,,,,7.003268852,6.675379582,,,0.418526627,0,0.744047336,0,1.674106507,0,2.73792672,0.384635703,3.519776122,0.660025383,,,,,0.903922993,6.675379582,1.750817213,0.682762938
,,,,,7.015801816,6.690297009,,,0.424354781,0,0.754408499,0,1.697419122,0,2.746633699,0.40545441,3.531814902,0.667394292,,,,,0.904130973,6.690297009,1.753950454,0.685308848
,,,,,7.024943788,6.705320272,,,0.430264094,0,0.764913944,0,1.721056375,0,2.755282742,0.424734522,3.543750371,0.674490279,,,,,0.904338016,6.705320272,1.756235947,0.687854758
,,,,,7.037483142,6.720475962,,,0.436255697,0,0.775565683,0,1.745022787,0,2.763874562,0.442691343,3.555583356,0.681327547,,,,,0.904544327,6.720475962,1.759370786,0.690400668
,,,,,7.046644747,6.735786294,,,0.442330735,0,0.786365751,0,1.76932294,0,2.772409743,0.45949344,3.567314659,0.687919268,,,,,0.904749717,6.735786294,1.761661187,0.692946578
,,,,,7.059190504,6.7512685,,,0.448490371,0,0.797316215,0,1.793961483,0,2.780871627,0.475287244,3.578937195,0.694280523,,,,,0.90495438,6.7512685,1.764797626,0.695492487
,,,,,7.068371761,6.76693437,,,0.454735782,0,0.808419168,0,1.818943128,0,2.789302855,0.490155074,3.590469295,0.700416316,,,,,0.905158138,6.76693437,1.76709294,0.698038397
,,,,,7.080923933,6.782789922,,,0.461068163,0,0.819676734,0,1.844272652,0,2.797675498,0.504207905,3.601901562,0.706341018,,,,,0.905361174,6.782789922,1.770230983,0.700584307
,,,,,7.090124855,6.798835242,,,0.467488725,0,0.831091067,0,1.869954901,0,2.80599161,0.51752175,3.61323482,0.71206453,,,,,0.905563323,6.798835242,1.772531214,0.703130217
,,,,,7.102683453,6.815064487,,,0.473998696,0,0.842664349,0,1.895994785,0,2.814252511,0.530161829,3.624469849,0.71759613,,,,,0.905764751,6.815064487,1.775670863,0.705676127
,,,,,7.111904059,6.831466054,,,0.480599321,0,0.854398793,0,1.922397285,0,2.822459111,0.54218456,3.635607393,0.722944532,,,,,0.905965312,6.831466054,1.777976015,0.708222037
,,,,,7.124469095,6.848022935,,,0.487291863,0,0.866296645,0,1.949167451,0,2.830612091,0.553639119,3.646648164,0.728117926,,,,,0.906165152,6.848022935,1.781117274,0.710767947
,,,,,7.133709393,6.864713222,,,0.4940776,0,0.878360179,0,1.976310402,0,2.838711999,0.564568687,3.657592846,0.733124019,,,,,0.906364146,6.864713222,1.783427348,0.713313856
,,,,,7.146280881,6.881510769,,,0.500957832,0,0.890591702,0,2.003831329,0,2.846759304,0.575011431,3.668442101,0.737970076,,,,,0.906562416,6.881510769,1.78657022,0.715859766
,,,,,7.155540899,6.898385993,,,0.507933874,0,0.902993554,0,2.031735497,0,2.854754423,0.585001298,3.679196568,0.742662953,,,,,0.906759864,6.898385993,1.788885225,0.718405676
,,,,,7.163636364,6.915306774,,,0.515007061,0,0.915568108,0,2.060028242,0,2.862697742,0.594568653,3.689856871,0.747209123,,,,,0.906956331,6.915306774,1.790909091,0.720951586
,,,,,7.163636364,6.932239443,,,0.522178744,0,0.928317767,0,2.088714975,0,2.870589618,0.603740797,3.700423613,0.751614708,,,,,0.907148877,6.932239443,1.790909091,0.723497496
,,,,,7.173184894,6.949149809,,,0.529450296,0,0.94124497,0,2.117801182,0,2.878430392,0.612542392,3.710897385,0.755885502,,,,,0.907338247,6.949149809,1.793296223,0.726043406
,,,,,7.182192475,6.9660042,,,0.536823107,0,0.95435219,0,2.147292427,0,2.886220387,0.620995815,3.721278764,0.760026995,,,,,0.907526842,6.9660042,1.795548119,0.728589316
,,,,,7.194376916,6.982770483,,,0.544298587,0,0.967641933,0,2.177194349,0,2.89395991,0.629121448,3.731568314,0.764044392,,,,,0.907714761,6.982770483,1.798594229,0.731135225
,,,,,7.203400974,6.999419019,,,0.551878167,0,0.981116741,0,2.207512668,0,2.901649257,0.636937923,3.741766589,0.767942633,,,,,0.907901921,6.999419019,1.800850243,0.733681135
,,,,,7.215590709,7.015923532,,,0.559563295,0,0.994779192,0,2.238253181,0,2.90928871,0.644462335,3.751874133,0.771726408,,,,,0.90808842,7.015923532,1.803897677,0.736227045
,,,,,7.224631253,7.032261856,,,0.567355442,0,1.008631897,0,2.250630473,0.111227215,2.91687854,0.651710409,3.761891479,0.775400179,,,,,0.908274163,7.032261856,1.806157813,0.738772955
,,,,,7.236826291,7.048416541,,,0.575256098,0,1.022677508,0,2.255505601,0.171304238,2.924419007,0.658696661,3.771819155,0.778968186,,,,,0.908459258,7.048416541,1.809206573,0.741318865
,,,,,7.245883324,7.064375314,,,0.583266774,0,1.036918709,0,2.259074314,0.216164538,2.93191036,0.665434516,3.781657679,0.782434467,,,,,0.908643601,7.064375314,1.811470831,0.743864775
,,,,,7.258083673,7.080131355,,,0.591389001,0,1.051358224,0,2.262554098,0.25243357,2.939352838,0.67193643,3.791407565,0.785802867,,,,,0.908827308,7.080131355,1.814520918,0.746410684
,,,,,7.2671572,7.095683425,,,0.599624334,0,1.065998816,0,2.265956184,0.283433709,2.946746674,0.678213979,3.80106932,0.789077052,,,,,0.90901027,7.095683425,1.8167893,0.748956594
,,,,,7.279362868,7.111035813,,,0.607974347,0,1.080843284,0,2.269492698,0.310550989,2.954092087,0.684277951,3.810643446,0.792260516,,,,,0.909192605,7.111035813,1.819840717,0.751502504
,,,,,7.288452893,7.126198139,,,0.616440638,0,1.095894467,0,2.272996085,0.334904871,2.961378896,0.690141848,3.820130442,0.795356594,,,,,0.909374202,7.126198139,1.822113223,0.754048414
,,,,,7.300663888,7.141184999,,,0.625024825,0,1.111155244,0,2.276492681,0.35705351,2.968630304,0.695807426,3.829530801,0.798368468,,,,,0.909555181,7.141184999,1.825165972,0.756594324
,,,,,7.309770419,7.156015497,,,0.63372855,0,1.126628534,0,2.279990205,0.37739343,2.975833431,0.701287912,3.838845017,0.801299179,,,,,0.90973543,7.156015497,1.827442605,0.759140234
,,,,,7.32198675,7.170712656,,,0.642553479,0,1.142317296,0,2.283490842,0.396214976,2.982988573,0.70659154,3.848073579,0.804151632,,,,,0.909915069,7.170712656,1.830496687,0.761686144
,,,,,7.33110979,7.18530274,,,0.651501298,0,1.15822453,0,2.286995139,0.413737489,2.990095998,0.711726053,3.857216975,0.806928604,,,,,0.910093986,7.18530274,1.832777447,0.764232053
,,,,,7.343331464,7.199814511,,,0.660573719,0,1.174353278,0,2.290503148,0.430131376,2.997155949,0.716698744,3.866275692,0.80963275,,,,,0.9102723,7.199814511,1.835832866,0.766777963
,,,,,7.352471021,7.21427843,,,0.669772477,0,1.190706626,0,2.294014774,0.445532241,3.004168651,0.72151649,3.875250216,0.812266611,,,,,0.910449902,7.21427843,1.838117755,0.769323873
,,,,,7.364698047,7.228725829,,,0.679099332,0,1.207287701,0,2.297529877,0.460050208,3.011134312,0.726185786,3.884141036,0.814832621,,,,,0.910626905,7.228725829,1.841174512,0.771869783
,,,,,7.373854125,7.243188066,,,0.688556067,0,1.224099674,0,2.301027277,0.473788338,3.018053129,0.730712765,3.892948637,0.817333107,,,,,0.910803207,7.243188066,1.843463531,0.774415693
,,,,,7.38608651,7.257695691,,,0.698144491,0,1.241145761,0,2.30455733,0.486793585,3.024925289,0.735103232,3.901673509,0.8197703,,,,,0.910978915,7.257695691,1.846521628,0.776961603
,,,,,7.395259117,7.272277633,,,0.707866437,0,1.258429222,0,2.308086939,0.499150176,3.031750968,0.739362684,3.910316141,0.822146338,,,,,0.911153934,7.272277633,1.848814779,0.779507513
,,,,,7.40749687,7.286960427,,,0.717723766,0,1.275953362,0,2.311617337,0.510912741,3.03853034,0.743496331,3.918877025,0.82446327,,,,,0.91132836,7.286960427,1.851874218,0.782053422
,,,,,7.416686013,7.301767498,,,0.727718362,0,1.293721532,0,2.315149183,0.522128928,3.04526357,0.747509115,3.927356656,0.826723058,,,,,0.911502112,7.301767498,1.854171503,0.784599332
,,,,,7.428929142,7.316718526,,,0.737852137,0,1.311737132,0,2.318682798,0.532840554,3.05195082,0.751405729,3.93575553,0.828927589,,,,,0.91167527,7.316718526,1.857232286,0.787145242
,,,,,7.438134826,7.331828896,,,0.748127028,0,1.330003606,0,2.322218303,0.543084548,3.058592249,0.755190632,3.944074148,0.831078668,,,,,0.911847769,7.331828896,1.859533707,0.789691152
,,,,,7.450383338,7.347109263,,,0.758545002,0,1.348524448,0,2.3257557,0.552893712,3.065188014,0.758868065,3.952313012,0.833178031,,,,,0.912019675,7.347109263,1.862595835,0.792237062
,,,,,7.459605572,7.362565242,,,0.769108051,0,1.367303201,0,2.329294922,0.562297341,3.071738271,0.762442064,3.96047263,0.835227342,,,,,0.912190936,7.362565242,1.864901393,0.794782972
,,,,,7.471859476,7.378197224,,,0.779818194,0,1.386343455,0,2.332835861,0.571321735,3.078243174,0.765916473,3.968553514,0.8372282,,,,,0.912361602,7.378197224,1.867964869,0.797328881
,,,,,7.481098268,7.394000355,,,0.79067748,0,1.405648853,0,2.336378385,0.579990613,3.084702876,0.769294955,3.976556178,0.839182141,,,,,0.91253164,7.394000355,1.870274567,0.799874791
,,,,,7.493357571,7.409964652,,,0.801687986,0,1.425223086,0,2.339922348,0.588325463,3.091117534,0.772581004,3.984481142,0.841090639,,,,,0.912701081,7.409964652,1.873339393,0.802420701
,,,,,7.502612926,7.426075284,,,0.812851818,0,1.445069898,0,2.343467596,0.596345828,3.097487301,0.775777953,3.992328931,0.842955112,,,,,0.912869911,7.426075284,1.875653232,0.804966611
,,,,,7.514877637,7.442313001,,,0.824171111,0,1.465193086,0,2.34701397,0.604069551,3.103812337,0.778888983,4.000100074,0.844776922,,,,,0.913038139,7.442313001,1.878719409,0.807512521
,,,,,7.524149568,7.458654695,,,0.835648029,0,1.485596497,0,2.35056131,0.611512975,3.110092798,0.781917136,4.007795106,0.846557379,,,,,0.913205774,7.458654695,1.881037392,0.810058431
,,,,,7.536419694,7.475074102,,,0.847284769,0,1.506284033,0,2.354109456,0.61869112,3.116328846,0.784865317,4.015414565,0.848297743,,,,,0.913372804,7.475074102,1.884104924,0.812604341
,,,,,7.545454545,7.491542593,,,0.859083554,0,1.527259652,0,2.357658249,0.625617831,3.122520645,0.787736304,4.022958998,0.849999224,,,,,0.913539255,7.491542593,1.886363636,0.81515025
,,,,,7.545454545,7.508030052,,,0.871046643,0,1.548527365,0,2.361207531,0.632305903,3.128668361,0.790532756,4.030428954,0.851662988,,,,,0.913703193,7.508030052,1.886363636,0.81769616
,,,,,7.555130772,7.524505805,,,0.883176323,0,1.57009124,0,2.364757145,0.638767191,3.134772165,0.793257217,4.037824988,0.853290157,,,,,0.913864454,7.524505805,1.888782693,0.82024207
,,,,,7.564206875,7.540939561,,,0.895474913,0,1.5919554,0,2.368306938,0.645012707,3.140832229,0.795912123,4.045147662,0.854881809,,,,,0.914025125,7.540939561,1.891051719,0.82278798
,,,,,7.576169562,7.557302342,,,0.907944766,0,1.614124028,0,2.371856759,0.651052698,3.146848731,0.798499809,4.052397542,0.856438985,,,,,0.914185248,7.557302342,1.89404239,0.82533389
,,,,,7.585259771,7.573567365,,,0.920588267,0,1.636601363,0,2.375406459,0.656896725,3.152821854,0.801022512,4.0595752,0.857962684,,,,,0.914344804,7.573567365,1.896314943,0.8278798
,,,,,7.597226987,7.589710849,,,0.933407834,0,1.659391704,0,2.378955894,0.662553722,3.158751784,0.803482376,4.066681214,0.85945387,,,,,0.914503819,7.589710849,1.899306747,0.83042571
,,,,,7.60633131,7.605712719,,,0.946405918,0,1.68249941,0,2.382504921,0.66803205,3.164638711,0.805881459,4.073716167,0.860913472,,,,,0.914662272,7.605712719,1.901582827,0.832971619
,,,,,7.618303061,7.621557183,,,0.959585006,0,1.7059289,0,2.386053404,0.673339555,3.170482831,0.808221734,4.080680648,0.862342383,,,,,0.914820191,7.621557183,1.904575765,0.835517529
,,,,,7.627421491,7.637233166,,,0.972947619,0,1.729684655,0,2.389601209,0.678483601,3.176284348,0.810505096,4.08757525,0.863741467,,,,,0.914977553,7.637233166,1.906855373,0.838063439
,,,,,7.639397783,7.652734603,,,0.986496311,0,1.753771219,0,2.393148206,0.68347112,3.182043466,0.812733363,4.094400572,0.865111553,,,,,0.915134388,7.652734603,1.909849446,0.840609349
,,,,,7.648530321,7.668060559,,,1.000233674,0,1.778193198,0,2.396680566,0.688312371,3.1877604,0.814908283,4.10115722,0.866453444,,,,,0.915290672,7.668060559,1.91213258,0.843155259
,,,,,7.660511159,7.683215212,,,1.014162335,0,1.802955263,0,2.40022798,0.693005329,3.193435366,0.817031533,4.107845803,0.867767912,,,,,0.915446433,7.683215212,1.91512779,0.845701169
,,,,,7.669657815,7.698207671,,,1.028284959,0,1.82806215,0,2.40377379,0.6975604,3.19906859,0.819104728,4.114466936,0.869055701,,,,,0.915601652,7.698207671,1.917414454,0.848247078
,,,,,7.681643205,7.713051668,,,1.042604246,0,1.85351866,0,2.407317966,0.701983053,3.204660303,0.821129416,4.121021237,0.870317532,,,,,0.915756351,7.713051668,1.920410801,0.850792988
,,,,,7.690803972,7.727765117,,,1.057122935,0,1.879329663,0,2.410860468,0.706278471,3.21021074,0.82310709,4.127509333,0.871554098,,,,,0.915910515,7.727765117,1.922700993,0.853338898
,,,,,7.702793919,7.742369567,,,1.071843803,0,1.905500094,0,2.41440125,0.710451565,3.215720146,0.825039184,4.133931851,0.87276607,,,,,0.916064163,7.742369567,1.92569848,0.855884808
,,,,,7.711968802,7.756889571,,,1.086769665,0,1.93203496,0,2.417940258,0.714507,3.221188769,0.826927077,4.140289426,0.873954092,,,,,0.916217284,7.756889571,1.927992201,0.858430718
,,,,,7.723963313,7.771351971,,,1.101903375,0,1.958939334,0,2.421477441,0.718449204,3.226616867,0.828772097,4.146582696,0.875118792,,,,,0.916369892,7.771351971,1.930990828,0.860976628
,,,,,7.733152316,7.785785144,,,1.117247829,0,1.986218363,0,2.425012743,0.722282388,3.232004701,0.830575523,4.152812302,0.87626077,,,,,0.916521983,7.785785144,1.933288079,0.863522538
,,,,,7.745151395,7.800218207,,,1.13280596,0,1.996306109,0,2.428546112,0.72601056,3.237352543,0.832338586,4.15897889,0.877380611,,,,,0.916673561,7.800218207,1.936287849,0.866068447
,,,,,7.754354519,7.814680212,,,1.148580745,0,1.999516559,0,2.432077496,0.729637532,3.242660668,0.834062471,4.165083112,0.878478877,,,,,0.916824632,7.814680212,1.93858863,0.868614357
,,,,,7.766358172,7.82919934,,,1.1645752,0,2.000124259,0.183395198,2.435606846,0.73316694,3.24792936,0.83574832,4.171113743,0.879557417,,,,,0.916975191,7.82919934,1.941589543,0.871160267
,,,,,7.775575419,7.84380213,,,1.180792384,0,2.000377696,0.21566615,2.439134119,0.736602249,3.253158908,0.837397234,4.177095881,0.880614055,,,,,0.917125254,7.84380213,1.943893855,0.873706177
,,,,,7.787583651,7.858512734,,,1.1972354,0,2.000637697,0.243157304,2.442659275,0.739946766,3.25834961,0.839010274,4.183017575,0.881650704,,,,,0.917274804,7.858512734,1.946895913,0.876252087
,,,,,7.796815026,7.873352239,,,1.21390739,0,2.000753513,0.267489174,2.446182278,0.743203647,3.263501771,0.840588462,4.188879494,0.882667858,,,,,0.91742387,7.873352239,1.949203757,0.878797997
,,,,,7.808827843,7.888338068,,,1.230811546,0,2.001245341,0.289053837,2.4497031,0.746375908,3.268615699,0.842132784,4.194682308,0.883665991,,,,,0.917572422,7.888338068,1.952206961,0.881343907
,,,,,7.818073347,7.903483467,,,1.247951098,0,2.001729634,0.308733041,2.453221716,0.749466433,3.273691715,0.843644191,4.200426688,0.884645563,,,,,0.917720501,7.903483467,1.954518337,0.883889816
,,,,,7.830090755,7.918797102,,,1.265329326,0,2.00224649,0.326848339,2.456738111,0.752477977,3.278730141,0.8451236,4.206113309,0.885607021,,,,,0.917868064,7.918797102,1.957522689,0.886435726
,,,,,7.839350393,7.93428278,,,1.282949552,0,2.002812202,0.34364533,2.460252273,0.75541318,3.283731309,0.846571898,4.211742849,0.886550795,,,,,0.918015168,7.93428278,1.959837598,0.888981636
,,,,,7.851372396,7.949939303,,,1.300815148,0,2.00343327,0.359313449,2.4637642,0.758274569,3.288695558,0.847989937,4.217315987,0.887477302,,,,,0.918161752,7.949939303,1.962843099,0.891527546
,,,,,7.860646168,7.965760465,,,1.318929529,0,2.00411219,0.374001218,2.467273894,0.761064562,3.293623233,0.849378544,4.222833401,0.888386949,,,,,0.918307891,7.965760465,1.965161542,0.894073456
,,,,,7.872672773,7.981735195,,,1.33729616,0,2.004849826,0.387827183,2.470781367,0.76378548,3.298514684,0.850738514,4.228295777,0.889280126,,,,,0.918453506,7.981735195,1.968168193,0.896619366
,,,,,7.881960685,7.997847842,,,1.355918554,0,2.005646377,0.400887621,2.474286638,0.766439548,3.30337027,0.852070617,4.233703796,0.890157214,,,,,0.91859869,7.997847842,1.970490171,0.899165275
,,,,,7.891258131,8.014078612,,,1.374800272,0,2.006501775,0.413261968,2.477789732,0.769028897,3.308190355,0.853375594,4.239058143,0.891018581,,,,,0.918743352,8.014078612,1.972814533,0.901711185
,,,,,7.903293954,8.030404125,,,1.393944927,0,2.007415851,0.425016698,2.481290684,0.771555577,3.312975312,0.854654165,4.244359506,0.891864584,,,,,0.918887585,8.030404125,1.975823489,0.904257095
,,,,,7.912605543,8.046798091,,,1.413356178,0,2.008388399,0.436208133,2.484789535,0.774021553,3.317725516,0.855907022,4.249608571,0.892695569,,,,,0.919031308,8.046798091,1.978151386,0.906803005
,,,,,7.924645984,8.063232087,,,1.433037739,0,2.009419206,0.446884527,2.488286336,0.776428713,3.322441353,0.857134837,4.254806024,0.893511873,,,,,0.919174597,8.063232087,1.981161496,0.909348915
,,,,,7.927272727,8.079676391,,,1.452993373,0,2.010508062,0.457087618,2.491781144,0.778778872,3.327123212,0.858338257,4.259952556,0.894313821,,,,,0.91931663,8.079676391,1.981818182,0.911894825
,,,,,7.934996327,8.096100867,,,1.473226898,0,2.011615419,0.466869917,2.495274026,0.781073775,3.331771488,0.859517909,4.265048854,0.89510173,,,,,0.919456176,8.096100867,1.983749082,0.914440735
,,,,,7.94413854,8.112475856,,,1.493742183,0,2.012831563,0.476226073,2.498765057,0.783315099,3.336386585,0.860674398,4.270095608,0.895875907,,,,,0.919595155,8.112475856,1.986034635,0.916986644
,,,,,7.955927362,8.128773055,,,1.514543152,0,2.014101625,0.485207415,2.502254319,0.785504456,3.34096891,0.861808313,4.275093508,0.896636649,,,,,0.919733733,8.128773055,1.988981841,0.919532554
,,,,,7.965081786,8.144966338,,,1.535633782,0,2.015426542,0.493838627,2.505741905,0.787643401,3.345518877,0.862920219,4.280043242,0.897384248,,,,,0.919871821,8.144966338,1.991270446,0.922078464
,,,,,7.976874529,8.161032508,,,1.557018109,0,2.016806929,0.502141952,2.509227913,0.789733427,3.350036905,0.864010666,4.284945499,0.898118983,,,,,0.920009512,8.161032508,1.994218632,0.924624374
,,,,,7.986041161,8.176951946,,,1.57870022,0,2.018243174,0.510137508,2.512712453,0.791775975,3.35452342,0.865080186,4.289800969,0.898841129,,,,,0.920146719,8.176951946,1.99651029,0.927170284
,,,,,7.99783783,8.192709144,,,1.600684264,0,2.019735521,0.517843548,2.516195642,0.793772429,3.358978851,0.866129293,4.294610339,0.899550951,,,,,0.920283531,8.192709144,1.999459457,0.929716194
,,,,,8.007016669,8.208293099,,,1.622974445,0,2.021284114,0.525276691,2.519677604,0.795724126,3.363403634,0.867158485,4.299374298,0.900248708,,,,,0.920419867,8.208293099,2.001754167,0.932262104
,,,,,8.018817268,8.223697574,,,1.645575026,0,2.022889037,0.532452119,2.523158476,0.797632354,3.367798211,0.868168245,4.304093533,0.90093465,,,,,0.920555809,8.223697574,2.004704317,0.934808013
,,,,,8.028008311,8.238921203,,,1.668490329,0,2.024550335,0.53938374,2.526638398,0.799498353,3.372163027,0.869159041,4.30876873,0.901609021,,,,,0.920691282,8.238921203,2.007002078,0.937353923
,,,,,8.039812843,8.253967467,,,1.691724736,0,2.026268028,0.54608434,2.530117524,0.80132332,3.376498534,0.870131326,4.313400575,0.90227206,,,,,0.920826363,8.253967467,2.009953211,0.939899833
,,,,,8.049016097,8.26884452,,,1.715282693,0,2.028042128,0.552565695,2.533596013,0.803108411,3.380805186,0.871085538,4.317989753,0.902923998,,,,,0.920960982,8.26884452,2.012254024,0.942445743
,,,,,8.060824567,8.283564897,,,1.739168703,0,2.029872642,0.558838692,2.537074034,0.804854739,3.385083446,0.872022104,4.322536945,0.903565059,,,,,0.921095209,8.283564897,2.015206142,0.944991653
,,,,,8.070040027,8.298145112,,,1.763387336,0,2.031759579,0.564913412,2.540551765,0.80656338,3.389333777,0.872941437,4.327042836,0.904195463,,,,,0.921228982,8.298145112,2.017510007,0.947537563
,,,,,8.081852438,8.312605152,,,1.787943224,0,2.033702954,0.570799214,2.544029392,0.808235371,3.393556649,0.873843935,4.331508105,0.904815422,,,,,0.921362364,8.312605152,2.02046311,0.950083472
,,,,,8.091080108,8.326967894,,,1.812841062,0,2.035702789,0.576504808,2.547507111,0.809871715,3.397752538,0.874729989,4.335933434,0.905425146,,,,,0.921495301,8.326967894,2.022770027,0.952629382
,,,,,8.102896465,8.341258462,,,1.838085613,0,2.037759117,0.582038315,2.550985124,0.811473381,3.40192192,0.875599973,4.340319497,0.906024835,,,,,0.921627845,8.341258462,2.025724116,0.955175292
,,,,,8.112136341,8.355503534,,,1.863681704,0,2.039871984,0.587407321,2.554463644,0.813041303,3.406065278,0.876454255,4.344666974,0.906614687,,,,,0.921759954,8.355503534,2.028034085,0.957721202
,,,,,8.123956647,8.369730617,,,1.889634231,0,2.042041446,0.592618929,2.557942893,0.814576386,3.410183099,0.877293188,4.348976538,0.907194894,,,,,0.921891669,8.369730617,2.030989162,0.960267112
,,,,,8.133208733,8.383967319,,,1.915948158,0,2.044267572,0.597679795,2.561423099,0.816079504,3.414275873,0.878117117,4.353248863,0.907765643,,,,,0.922022958,8.383967319,2.033302183,0.962813022
,,,,,8.145032992,8.398240615,,,1.942628517,0,2.046550447,0.602596172,2.564904502,0.8175515,3.418327541,0.878927739,4.357484619,0.908327118,,,,,0.922153852,8.398240615,2.036258248,0.965358932
,,,,,8.154297288,8.412576135,,,1.969680411,0,2.048890167,0.607373942,2.568387347,0.818993193,3.422372372,0.879722579,4.361684478,0.908879495,,,,,0.922284329,8.412576135,2.038574322,0.967904841
,,,,,8.166125504,8.426997487,,,1.997109013,0,2.051286844,0.612018644,2.57187189,0.820405372,3.426393612,0.880503395,4.365849106,0.909422949,,,,,0.922414409,8.426997487,2.041531376,0.970450751
,,,,,8.175402013,8.441525629,,,2.02491957,0,2.053740603,0.616535504,2.575358395,0.821788802,3.43039177,0.881270491,4.369979169,0.909957648,,,,,0.922544082,8.441525629,2.043850503,0.972996661
,,,,,8.18723419,8.456178305,,,2.0531174,0,2.056251585,0.620929457,2.578847135,0.823144222,3.434367356,0.882024167,4.374075331,0.910483758,,,,,0.922673356,8.456178305,2.046808548,0.975542571
,,,,,8.196522909,8.47096956,,,2.081707897,0,2.058819944,0.625205171,2.58233839,0.824472348,3.438320885,0.88276471,4.378138255,0.911001441,,,,,0.922802234,8.47096956,2.049130727,0.978088481
,,,,,8.208359051,8.485909351,,,2.110696528,0,2.061445849,0.629367065,2.585832449,0.825773873,3.44225287,0.883492402,4.382168599,0.911510853,,,,,0.922930709,8.485909351,2.052089763,0.980634391
,,,,,8.217659983,8.501003267,,,2.140088837,0,2.064129486,0.633419329,2.589329611,0.827049468,3.446163834,0.884207516,4.386167021,0.912012149,,,,,0.923058799,8.501003267,2.054414996,0.983180301
,,,,,8.229500094,8.516252357,,,2.169890447,0,2.066871053,0.637365936,2.59283018,0.828299784,3.450054298,0.884910319,4.390134179,0.912505478,,,,,0.923186483,8.516252357,2.057375023,0.98572621
,,,,,8.23881324,8.531653098,,,2.200107055,0,2.069670765,0.641210661,2.596334473,0.829525449,3.453924788,0.885601068,4.394070724,0.912990986,,,,,0.923313793,8.531653098,2.05970331,0.98827212
,,,,,8.250657323,8.547197487,,,2.230744443,0,2.072528849,0.644957095,2.599842811,0.830727074,3.457775832,0.886280015,4.397977309,0.913468818,,,,,0.923440693,8.547197487,2.062664331,0.99081803
,,,,,8.259982685,8.562873272,,,2.242814963,0,2.075445552,0.648608652,2.603355525,0.83190525,3.461607959,0.886947405,4.401854584,0.913939112,,,,,0.923567231,8.562873272,2.064995671,0.99336394
,,,,,8.271830745,8.578664308,,,2.252274328,0.115710567,2.078421132,0.652168586,2.606872955,0.833060549,3.465421705,0.887603477,4.405703195,0.914402006,,,,,0.923693354,8.578664308,2.067957686,0.99590985
,,,,,8.281168324,8.594551044,,,2.257847842,0.147139377,2.081455864,0.655639998,2.610395448,0.834193527,3.469217605,0.888248462,4.409523789,0.914857633,,,,,0.923819127,8.594551044,2.070292081,0.99845576
,,,,,8.29051414,8.610511112,,,2.262188282,0.173738049,2.084550038,0.659025847,2.613923359,0.835304722,3.472996197,0.888882586,4.413317007,0.915306123,,,,,0.923944486,8.610511112,2.072628535,1.001001669
,,,,,8.302370164,8.626520015,,,2.266264866,0.196660923,2.087703959,0.662328958,2.617457053,0.836394657,3.476758023,0.88950607,4.417083491,0.915747604,,,,,0.924069497,8.626520015,2.075592541,1.003547579
,,,,,8.309090909,8.642551877,,,2.270361848,0.216870294,2.090917948,0.66555203,2.620996902,0.837463837,3.480503625,0.890119127,4.420823881,0.916182201,,,,,0.924193957,8.642551877,2.077272727,1.006093489
,,,,,8.313526724,8.658580248,,,2.2745564,0.23502235,2.094192341,0.668697643,2.624543284,0.838512756,3.484233549,0.890721966,4.424538812,0.916610035,,,,,0.92431634,8.658580248,2.078381681,1.008639399
,,,,,8.325172148,8.674578914,,,2.278869336,0.251557227,2.09752749,0.671768266,2.628096588,0.839541888,3.487948344,0.891314791,4.42822892,0.917031227,,,,,0.924438089,8.674578914,2.081293037,1.011185309
,,,,,8.33437983,8.690522706,,,2.282989686,0.266955543,2.100923761,0.674766263,2.63165721,0.840551697,3.491648558,0.8918978,4.431894838,0.917445892,,,,,0.924559451,8.690522706,2.083594958,1.013731219
,,,,,8.346028681,8.706388264,,,2.28768931,0.28100163,2.104381539,0.677693899,2.635225553,0.841542633,3.495334746,0.892471185,4.435537196,0.917854145,,,,,0.924680472,8.706388264,2.08650717,1.016277129
,,,,,8.355247033,8.72215473,,,2.292457839,0.294155469,2.107901221,0.680553345,2.63880203,0.842515131,3.49900746,0.893035137,4.439156622,0.918256098,,,,,0.924801112,8.72215473,2.088811758,1.018823038
,,,,,8.366899313,8.737804362,,,2.297321514,0.306524247,2.111483223,0.683346682,2.64238706,0.843469615,3.502667258,0.893589837,4.442753744,0.918651861,,,,,0.924921412,8.737804362,2.091724828,1.021368948
,,,,,8.376128336,8.753323031,,,2.302295498,0.318197547,2.115127974,0.686075909,2.64598107,0.844406496,3.506314699,0.894135466,4.446329187,0.919041539,,,,,0.925041336,8.753323031,2.094032084,1.023914858
,,,,,8.387784049,8.768700597,,,2.307388701,0.329250313,2.118811655,0.688746604,2.649584497,0.845326173,3.509950343,0.894672198,4.449883573,0.919425238,,,,,0.92516092,8.768700597,2.096946012,1.026460768
,,,,,8.397023739,8.783931152,,,2.312606528,0.339745549,2.122585581,0.691352882,2.653197783,0.846229036,3.513574753,0.895200204,4.453417523,0.919803061,,,,,0.925280136,8.783931152,2.099255935,1.029006678
,,,,,8.408682888,8.799013126,,,2.317952415,0.349736583,2.126423399,0.693900631,2.656821378,0.84711546,3.517188494,0.895719649,4.456931657,0.920175108,,,,,0.925399012,8.799013126,2.102170722,1.031552588
,,,,,8.417933243,8.813949266,,,2.323428708,0.359268905,2.13032563,0.69639155,2.660455743,0.847985814,3.520792133,0.896230697,4.460426591,0.920541478,,,,,0.925517525,8.813949266,2.104483311,1.034098497
,,,,,8.429595831,8.828746472,,,2.329037138,0.368381624,2.134292809,0.698827269,2.664101343,0.848840452,3.52438624,0.896733506,4.463902941,0.920902266,,,,,0.925635699,8.828746472,2.107398958,1.036644407
,,,,,8.438856853,8.843415532,,,2.334779108,0.37710863,2.138325484,0.701209364,2.667758652,0.849679721,3.527971383,0.897228231,4.467361323,0.921257568,,,,,0.925753517,8.843415532,2.109714213,1.039190317
,,,,,8.450522883,8.857970743,,,2.34065584,0.385479505,2.142424219,0.703539347,2.671428153,0.850503959,3.531548138,0.897715022,4.470802347,0.921607475,,,,,0.925870994,8.857970743,2.112630721,1.041736227
,,,,,8.459794571,8.872429443,,,2.346668465,0.393520254,2.146589589,0.705818678,2.675110336,0.851313493,3.535117078,0.898194027,4.474226624,0.921952079,,,,,0.925988123,8.872429443,2.114948643,1.044282137
,,,,,8.471464045,8.886811479,,,2.352818076,0.401253883,2.150822184,0.708048764,2.678805696,0.852108641,3.538678781,0.898665391,4.477634764,0.922291468,,,,,0.926104911,8.886811479,2.117866011,1.046828047
,,,,,8.480746396,8.901138616,,,2.359105753,0.408700869,2.155122612,0.710230962,2.68251474,0.852889715,3.542233825,0.899129254,4.481027374,0.922625729,,,,,0.926221358,8.901138616,2.120186599,1.049373957
,,,,,8.492419318,8.915433908,,,2.365532584,0.415879534,2.159491492,0.712366579,2.68623798,0.853657014,3.545782791,0.899585753,4.484405061,0.922954948,,,,,0.926337461,8.915433908,2.123104829,1.051919866
,,,,,8.501712337,8.929721053,,,2.372099669,0.422806358,2.16392946,0.71445688,2.689975936,0.854410834,3.549326263,0.900035024,4.487768429,0.923279207,,,,,0.926453232,8.929721053,2.125428084,1.054465776
,,,,,8.513388708,8.944023746,,,2.378808132,0.429496229,2.16843717,0.716503081,2.693729137,0.855151459,3.552864823,0.900477198,4.491118082,0.92359859,,,,,0.926568658,8.944023746,2.128347177,1.057011686
,,,,,8.522692389,8.958365036,,,2.38565912,0.435962661,2.173015289,0.718506361,2.697498117,0.855879168,3.556399061,0.900912402,4.494454621,0.923913177,,,,,0.926683759,8.958365036,2.130673097,1.059557596
,,,,,8.534372213,8.972766712,,,2.392653806,0.442217959,2.177664501,0.720467856,2.701283421,0.856594232,3.559929564,0.901340763,4.49777865,0.924223046,,,,,0.926798513,8.972766712,2.133593053,1.062103506
,,,,,8.543686559,8.987248724,,,2.399793392,0.448273378,2.182385507,0.722388664,2.705085599,0.857296915,3.563456925,0.901762403,4.501090767,0.924528275,,,,,0.92691295,8.987248724,2.13592164,1.064649416
,,,,,8.55536984,9.001828659,,,2.407079109,0.454139239,2.187179023,0.724269846,2.70890521,0.857987473,3.566981735,0.902177442,4.504391571,0.924828939,,,,,0.927027038,9.001828659,2.13884246,1.067195326
,,,,,8.564694851,9.016521266,,,2.414512216,0.459825043,2.192045784,0.72611243,2.712742819,0.858666158,3.57050459,0.902585999,4.50768166,0.925125113,,,,,0.927140818,9.016521266,2.141173713,1.069741235
,,,,,8.576381591,9.031338063,,,2.422020241,0.465356671,2.19698654,0.727917408,2.716599002,0.859333211,3.574026087,0.902988187,4.510961631,0.92541687,,,,,0.927254245,9.031338063,2.144095398,1.072287145
,,,,,8.585717265,9.046287019,,,2.429765069,0.470704624,2.202002058,0.72968574,2.720474339,0.859988873,3.577546827,0.903384118,4.514232082,0.925704282,,,,,0.927367374,9.046287019,2.146429316,1.074833055
,,,,,8.595060141,9.061372329,,,2.437658836,0.475897616,2.207093124,0.731418356,2.72436942,0.860633373,3.58106741,0.903773904,4.517493606,0.925987418,,,,,0.92748015,9.061372329,2.148765035,1.077378965
,,,,,8.606753806,9.076594282,,,2.445703387,0.480942495,2.21226054,0.733116153,2.728284843,0.861266937,3.584588442,0.904157651,4.520746799,0.926266348,,,,,0.92759263,9.076594282,2.151688452,1.079924875
,,,,,8.616107344,9.091949244,,,2.453900504,0.485845666,2.217505125,0.734780005,2.732221212,0.861889787,3.588110527,0.904535466,4.523992256,0.92654114,,,,,0.927704764,9.091949244,2.154026836,1.082470785
,,,,,8.627804477,9.107429738,,,2.462251933,0.490613128,2.222827717,0.736410752,2.736179139,0.862502135,3.591634276,0.90490745,4.527230569,0.926811859,,,,,0.927816597,9.107429738,2.156951119,1.085016694
,,,,,8.637168677,9.123024639,,,2.470759387,0.495250507,2.228229173,0.738009214,2.740159246,0.863104192,3.595160299,0.905273705,4.530462332,0.927078571,,,,,0.927928095,9.123024639,2.159292169,1.087562604
,,,,,8.64886928,9.138719477,,,2.479424567,0.499763087,2.233710364,0.73957618,2.74416216,0.863696161,3.59868921,0.905634329,4.533688139,0.927341339,,,,,0.928039288,9.138719477,2.16221732,1.090108514
,,,,,8.658244145,9.15449684,,,2.488249171,0.504155837,2.239272183,0.741112418,2.748188518,0.864278241,3.602221626,0.90598942,4.53690858,0.927600228,,,,,0.928150155,9.15449684,2.164561036,1.092654424
,,,,,8.669948221,9.17033687,,,2.497234896,0.508433439,2.244915539,0.742618672,2.752238964,0.864850627,3.605758163,0.906339072,4.54012425,0.927855297,,,,,0.928260712,9.17033687,2.167487055,1.095200334
,,,,,8.679333748,9.186217839,,,2.506383449,0.512600307,2.250641361,0.744095662,2.756314151,0.865413509,3.609299445,0.906683378,4.54333574,0.928106609,,,,,0.928370955,9.186217839,2.169833437,1.097746244
,,,,,8.690909091,9.202116783,,,2.515696553,0.516660608,2.256450596,0.745544088,2.760414738,0.86596707,3.612846095,0.907022429,4.546543642,0.928354221,,,,,0.928480885,9.202116783,2.172727273,1.100292154
,,,,,8.693461762,9.218010181,,,2.525175947,0.520618283,2.26234421,0.746964628,2.764541394,0.866511491,3.616398739,0.907356314,4.549748548,0.928598193,,,,,0.928589541,9.218010181,2.173365441,1.102838063
,,,,,8.702719995,9.233874655,,,2.534823391,0.524477059,2.268323186,0.748357941,2.768694794,0.867046949,3.619958008,0.90768512,4.552951052,0.928838583,,,,,0.928697222,9.233874655,2.175679999,1.105383973
,,,,,8.714250543,9.249687661,,,2.544640671,0.528240471,2.274388529,0.749724665,2.772875624,0.867573616,3.623524534,0.908008933,4.556151744,0.929075445,,,,,0.928804627,9.249687661,2.178562636,1.107929883
,,,,,8.723518181,9.265428155,,,2.554629595,0.53191187,2.280541262,0.75106542,2.777084576,0.868091659,3.62709895,0.908327836,4.55935122,0.929308836,,,,,0.928911706,9.265428155,2.180879545,1.110475793
,,,,,8.735051753,9.281077211,,,2.564792005,0.535494438,2.286782428,0.752380808,2.781322351,0.868601242,3.630681897,0.908641912,4.562550072,0.929538809,,,,,0.92901851,9.281077211,2.183762938,1.113021703
,,,,,8.744328793,9.296618558,,,2.575129767,0.5389912,2.293113087,0.753671415,2.785589658,0.869102526,3.634274016,0.908951241,4.565748893,0.929765419,,,,,0.929124992,9.296618558,2.186082198,1.115567613
,,,,,8.755865392,9.31203904,,,2.585644782,0.542405033,2.299534323,0.754937807,2.789887216,0.869595667,3.637875951,0.909255902,4.568948278,0.929988717,,,,,0.929231198,9.31203904,2.188966348,1.118113523
,,,,,8.765151835,9.327328964,,,2.59633898,0.545738679,2.306047237,0.756180536,2.79421575,0.870080817,3.64148835,0.909555972,4.572148823,0.930208756,,,,,0.929337089,9.327328964,2.191287959,1.120659432
,,,,,8.776691462,9.342482336,,,2.607214327,0.548994748,2.31265295,0.75740014,2.798575994,0.870558127,3.645111864,0.909851528,4.575351122,0.930425585,,,,,0.929442704,9.342482336,2.194172866,1.123205342
,,,,,8.785987304,9.35749698,,,2.618272821,0.552175734,2.319352605,0.758597138,2.802968693,0.871027741,3.648747147,0.910142643,4.578555773,0.930639254,,,,,0.929548008,9.35749698,2.196496826,1.125751252
,,,,,8.797529962,9.372374543,,,2.629516494,0.555284014,2.326147365,0.759772036,2.807394598,0.871489803,3.652394859,0.910429391,4.581763375,0.930849813,,,,,0.929653035,9.372374543,2.19938249,1.128297162
,,,,,8.806835205,9.387120377,,,2.640947417,0.558321861,2.333038412,0.760925329,2.811854471,0.871944453,3.656055659,0.910711843,4.584974524,0.931057309,,,,,0.929757759,9.387120377,2.201708801,1.130843072
,,,,,8.818380896,9.401743323,,,2.652567694,0.561291451,2.34002695,0.762057493,2.816349079,0.872391825,3.659730214,0.91099007,4.588189822,0.93126179,,,,,0.929862204,9.401743323,2.204595224,1.133388982
,,,,,8.827695539,9.416255395,,,2.664379466,0.564194861,2.347114205,0.763168996,2.820879204,0.872832053,3.663419192,0.91126414,4.591409869,0.931463301,,,,,0.929966352,9.416255395,2.206923885,1.135934891
,,,,,8.839244265,9.430671388,,,2.676384913,0.567034085,2.354301424,0.76426029,2.825445631,0.873265268,3.667123266,0.91153412,4.594635268,0.931661889,,,,,0.93007022,9.430671388,2.209811066,1.138480801
,,,,,8.848568305,9.445008414,,,2.688586252,0.56981103,2.361589873,0.765331815,2.830049157,0.873691598,3.670843113,0.911800078,4.597866624,0.931857598,,,,,0.930173797,9.445008414,2.212142076,1.141026711
,,,,,8.860120068,9.459285393,,,2.700985738,0.572527527,2.368980842,0.766384001,2.834690589,0.874111165,3.674579414,0.912062077,4.601104541,0.932050472,,,,,0.930277092,9.459285393,2.215030017,1.143572621
,,,,,8.869453506,9.473522509,,,2.713585666,0.575185332,2.376475642,0.767417265,2.839370742,0.874524094,3.678332853,0.912320183,4.604349626,0.932240555,,,,,0.930380103,9.473522509,2.217363376,1.146118531
,,,,,8.881008309,9.487740652,,,2.726388369,0.577786131,2.384075607,0.768432014,2.84409044,0.874930501,3.68210412,0.912574457,4.60760249,0.932427889,,,,,0.93048283,9.487740652,2.220252077,1.148664441
,,,,,8.890351143,9.501960849,,,2.739396221,0.580331543,2.391782093,0.769428643,2.848850518,0.875330505,3.685893908,0.912824961,4.610863742,0.932612517,,,,,0.93058528,9.501960849,2.222587786,1.151210351
,,,,,8.901908988,9.516203718,,,2.752611636,0.582823124,2.399596477,0.770407537,2.853651819,0.87572422,3.689702915,0.913071756,4.614133996,0.932794478,,,,,0.930687444,9.516203718,2.225477247,1.15375626
,,,,,8.911261218,9.530488941,,,2.766037069,0.585262373,2.407520159,0.771369072,2.858495197,0.876111756,3.693531843,0.9133149,4.617413865,0.932973814,,,,,0.930789338,9.530488941,2.227815305,1.15630217
,,,,,8.922822106,9.544834769,,,2.779675017,0.587650729,2.415554566,0.772313612,2.863381516,0.876493223,3.697381398,0.913554452,4.620703968,0.933150565,,,,,0.930890943,9.544834769,2.230705527,1.15884808
,,,,,8.932183732,9.559257583,,,2.793528017,0.589989579,2.423701141,0.773241515,2.868311648,0.876868729,3.701252294,0.913790469,4.624004924,0.933324769,,,,,0.930992285,9.559257583,2.233045933,1.16139399
,,,,,8.943747666,9.573771507,,,2.807598652,0.592280259,2.431961358,0.774153127,2.873286478,0.877238378,3.705145247,0.914023007,4.627317355,0.933496465,,,,,0.931093336,9.573771507,2.235936916,1.1639399
,,,,,8.953118687,9.588388086,,,2.821889544,0.594524056,2.440336708,0.775048785,2.878306898,0.877602272,3.709060977,0.914252121,4.630641883,0.933665692,,,,,0.931194132,9.588388086,2.238279672,1.16648581
,,,,,8.962496053,9.603116037,,,2.836403361,0.59672221,2.448828711,0.77592882,2.883373813,0.877960513,3.713000212,0.914477864,4.633979138,0.933832485,,,,,0.931294634,9.603116037,2.240624013,1.16903172
,,,,,8.974066085,9.617961083,,,2.851142813,0.59887592,2.457438909,0.776793553,2.888488138,0.878313197,3.716963684,0.914700291,4.637329747,0.933996882,,,,,0.931394888,9.617961083,2.243516521,1.171577629
,,,,,8.983452842,9.632925865,,,2.866110655,0.60098634,2.466168868,0.777643296,2.8936115,0.878661811,3.72095213,0.914919454,4.640694344,0.934158919,,,,,0.931494851,9.632925865,2.245863211,1.174123539
,,,,,8.995025926,9.64800995,,,2.881309689,0.603054584,2.475020179,0.778478356,2.898823805,0.879003638,3.724966292,0.915135402,4.644073564,0.934318631,,,,,0.931594561,9.64800995,2.248756482,1.176669449
,,,,,9.004422077,9.663209927,,,2.896742759,0.60508173,2.48399446,0.779299029,2.904086312,0.879340193,3.729006918,0.915348188,4.647468044,0.934476053,,,,,0.931693989,9.663209927,2.251105519,1.179215359
,,,,,9.015998216,9.678519591,,,2.912412758,0.607068818,2.493093351,0.780105607,2.909399979,0.879671567,3.733074763,0.91555786,4.650878427,0.934631219,,,,,0.931793161,9.678519591,2.253999554,1.181761269
,,,,,9.025403759,9.693930212,,,2.928322623,0.609016853,2.50231852,0.780898372,2.914765778,0.879997848,3.737170586,0.915764466,4.654305358,0.934784164,,,,,0.931892058,9.693930212,2.25635094,1.184307179
,,,,,9.036982954,9.709430891,,,2.94447534,0.610926807,2.511671659,0.781677601,2.920184683,0.880319123,3.741295152,0.915968055,4.657749484,0.93493492,,,,,0.931990696,9.709430891,2.259245739,1.186853088
,,,,,9.04639789,9.725008978,,,2.960873941,0.612799621,2.521154488,0.782443563,2.92565769,0.880635477,3.745449233,0.916168674,4.661211459,0.935083519,,,,,0.932089068,9.725008978,2.261599472,1.189398998
,,,,,9.057980144,9.740650554,,,2.977521508,0.614636205,2.530768752,0.783196522,2.931185806,0.880946994,3.749633606,0.916366367,4.664691935,0.935229995,,,,,0.932187175,9.740650554,2.264495036,1.191944908
,,,,,9.067404471,9.756340948,,,2.99442117,0.616437439,2.540516224,0.783936735,2.936770042,0.881253755,3.753849058,0.916561182,4.668191574,0.935374378,,,,,0.932285026,9.756340948,2.266851118,1.194490818
,,,,,9.072727273,9.772065283,,,3.011576107,0.618204175,2.550398702,0.784664452,2.942411424,0.88155584,3.758096376,0.916753162,4.671711037,0.935516699,,,,,0.932382328,9.772065283,2.268181818,1.197036728
,,,,,9.081837445,9.787809023,,,3.028989548,0.619937239,2.560418014,0.785379918,2.948110993,0.881853329,3.762376359,0.91694235,4.675250993,0.93565699,,,,,0.932478406,9.787809023,2.270459361,1.199582638
,,,,,9.093268843,9.803558498,,,3.046664771,0.621637432,2.570576012,0.786083372,2.953869803,0.882146297,3.76668981,0.917128791,4.678812111,0.93579528,,,,,0.932574225,9.803558498,2.273317211,1.202128548
,,,,,9.102585372,9.819301389,,,3.064605108,0.623305528,2.58087458,0.786775047,2.959688917,0.88243482,3.77103754,0.917312525,4.682395068,0.935931599,,,,,0.932669794,9.819301389,2.275646343,1.204674457
,,,,,9.114019458,9.835027165,,,3.082813942,0.624942279,2.591315628,0.787455172,2.96556941,0.882718972,3.775420367,0.917493595,4.686000543,0.936065977,,,,,0.932765106,9.835027165,2.278504864,1.207220367
,,,,,9.123344339,9.850727398,,,3.101294707,0.626548414,2.601901095,0.788123968,2.971512372,0.882998827,3.779839116,0.917672041,4.689629219,0.936198441,,,,,0.932860174,9.850727398,2.280836085,1.209766277
,,,,,9.134781114,9.86639609,,,3.120050891,0.62812464,2.61263295,0.788781653,2.977518905,0.883274454,3.784294618,0.917847904,4.693281787,0.93632902,,,,,0.932954982,9.86639609,2.283695278,1.212312187
,,,,,9.144114347,9.882029624,,,3.139086036,0.629671642,2.623513188,0.789428441,2.983590125,0.883545924,3.788787714,0.918021223,4.696958938,0.936457742,,,,,0.933049552,9.882029624,2.286028587,1.214858097
,,,,,9.155553812,9.897627278,,,3.158403737,0.631190087,2.634543838,0.790064537,2.989727161,0.883813306,3.79331925,0.918192036,4.700661373,0.936584634,,,,,0.933143862,9.897627278,2.288888453,1.217404007
,,,,,9.164895396,9.913189899,,,3.178007645,0.63268062,2.645726957,0.790690145,2.995931155,0.884076666,3.797890081,0.918360382,4.704389794,0.936709723,,,,,0.933237937,9.913189899,2.291223849,1.219949917
,,,,,9.176337554,9.928722865,,,3.197901468,0.63414387,2.657064633,0.791305463,3.002203261,0.88433607,3.80250107,0.918526299,4.708144908,0.936833035,,,,,0.933331752,9.928722865,2.294084389,1.222495826
,,,,,9.185687485,9.944227713,,,3.218088968,0.635580444,2.668558983,0.791910685,3.008544652,0.884591583,3.807153088,0.918689822,4.711927432,0.936954598,,,,,0.933425337,9.944227713,2.296421871,1.225041736
,,,,,9.197132337,9.959722303,,,3.238573965,0.636990937,2.680212157,0.792506001,3.014956512,0.884843269,3.811847014,0.918850989,4.715738082,0.937074435,,,,,0.933518661,9.959722303,2.299283084,1.227587646
,,,,,9.206490616,9.97518797,,,3.259360336,0.638375922,2.692026336,0.793091594,3.021440033,0.885091189,3.816583735,0.919009835,4.719577584,0.937192574,,,,,0.933611761,9.97518797,2.301622654,1.230133556
,,,,,9.215854545,NaN,,,3.280452019,0.63973596,2.704003734,0.793667647,3.027996438,0.885335405,3.821364146,0.919166395,4.723446669,0.937309038,,,,,0.9337046,NaN,2.303963636,1.232679466
,,,,,9.227304791,NaN,,,3.301853009,0.641071593,2.716146595,0.794234337,3.034626947,0.885575977,3.826189153,0.919320704,4.72734607,0.937423851,,,,,0.933797215,NaN,2.306826198,1.235225376
,,,,,9.238755037,NaN,,,3.323567362,0.64238335,2.728457197,0.794791835,3.041332803,0.885812963,3.831059668,0.919472795,4.731276533,0.937537039,,,,,0.933889568,NaN,2.309688759,1.237771285
,,,,,9.250205282,NaN,,,3.345599193,0.643671746,2.740937853,0.795340313,3.048115265,0.886046421,3.835976614,0.919622702,4.735238802,0.937648625,,,,,0.933981659,NaN,2.312551321,1.240317195
,,,,,9.261655528,NaN,,,3.367952681,0.644937281,2.753590906,0.795879934,3.054975604,0.886276409,3.840940923,0.919770457,4.739233634,0.937758632,,,,,0.93407349,NaN,2.315413882,1.242863105
,,,,,9.273105774,NaN,,,3.390632067,0.646180442,2.766418735,0.796410862,3.061915115,0.886502981,3.845953535,0.919916093,4.743261789,0.937867083,,,,,0.934165061,NaN,2.318276443,1.245409015
,,,,,9.284556019,NaN,,,3.413641652,0.647401701,2.779423754,0.796933254,3.068935093,0.886726192,3.851015399,0.920059642,4.747324033,0.937974001,,,,,0.934256374,NaN,2.321139005,1.247954925
,,,,,9.296006265,NaN,,,3.436985806,0.648601521,2.79260841,0.797447266,3.076036862,0.886946097,3.856127477,0.920201135,4.751421141,0.938079408,,,,,0.934347431,NaN,2.324001566,1.250500835
,,,,,9.307456511,NaN,,,3.46066896,0.64978035,2.805975188,0.79795305,3.083221763,0.887162746,3.861290739,0.920340602,4.755553892,0.938183326,,,,,0.934438231,NaN,2.326864128,1.253046745
,,,,,9.318906756,NaN,,,3.484695611,0.650938626,2.819526606,0.798450753,3.090491142,0.887376193,3.866506163,0.920478074,4.759723074,0.938285777,,,,,0.934528777,NaN,2.329726689,1.255592654
,,,,,9.330357002,NaN,,,3.509070323,0.652076774,2.833265219,0.798940522,3.097846371,0.887586489,3.87177474,0.92061358,4.763929482,0.938386782,,,,,0.934619068,NaN,2.332589251,1.258138564
,,,,,9.341807248,NaN,,,3.533797728,0.653195209,2.84719362,0.799422498,3.105288842,0.887793682,3.877097471,0.92074715,4.768173916,0.938486362,,,,,0.934709108,NaN,2.335451812,1.260684474
,,,,,9.353257494,NaN,,,3.558882525,0.654294335,2.861314438,0.79989682,3.11281995,0.887997822,3.882475367,0.920878813,4.772457186,0.938584538,,,,,0.934798895,NaN,2.338314373,1.263230384
,,,,,9.364707739,NaN,,,3.584329483,0.655374546,2.875630339,0.800363625,3.120441127,0.888198957,3.887909448,0.921008596,4.776780108,0.93868133,,,,,0.934888432,NaN,2.341176935,1.265776294
,,,,,9.376157985,NaN,,,3.61014344,0.656436227,2.89014403,0.800823047,3.128153802,0.888397135,3.893400748,0.921136528,4.781143507,0.938776758,,,,,0.93497772,NaN,2.344039496,1.268322204
,,,,,9.387608231,NaN,,,3.636329306,0.65747975,2.904858253,0.801275216,3.135959437,0.888592402,3.898950311,0.921262637,4.785548213,0.938870841,,,,,0.935066759,NaN,2.346902058,1.270868114
,,,,,9.399058476,NaN,,,3.662892061,0.658505482,2.919775792,0.80172026,3.14385951,0.888784803,3.904559192,0.921386948,4.789995068,0.9389636,,,,,0.935155551,NaN,2.349764619,1.273414023
,,,,,9.410508722,NaN,,,3.689836759,0.659513779,2.934899469,0.802158304,3.151855513,0.888974383,3.910228458,0.92150949,4.79448492,0.939055053,,,,,0.935244097,NaN,2.352627181,1.275959933
,,,,,9.421958968,NaN,,,3.717168528,0.660504986,2.950232146,0.802589471,3.159948958,0.889161187,3.915959187,0.921630287,4.799018623,0.939145219,,,,,0.935332397,NaN,2.355489742,1.278505843
,,,,,9.433409214,NaN,,,3.744892569,0.661479443,2.965776727,0.803013881,3.168141376,0.889345257,3.921752469,0.921749365,4.803597044,0.939234116,,,,,0.935420453,NaN,2.358352303,1.281051753
,,,,,9.444859459,NaN,,,3.773014161,0.662437481,2.981536157,0.803431652,3.176434324,0.889526636,3.927609408,0.921866751,4.808221056,0.939321764,,,,,0.935508266,NaN,2.361214865,1.283597663
,,,,,9.456288253,NaN,,,3.801538657,0.663379421,2.997513422,0.8038429,3.184829368,0.889705366,3.933531117,0.921982468,4.81289154,0.939408179,,,,,0.935595674,NaN,2.364072063,1.286143573
,,,,,9.467599275,NaN,,,3.83047149,0.664305578,3.013711551,0.804247737,3.1933281,0.889881488,3.939518725,0.922096542,4.817609389,0.939493381,,,,,0.935681943,NaN,2.366899819,1.288689482
,,,,,9.478910297,NaN,,,3.859818169,0.665216259,3.030133616,0.804646274,3.201932133,0.890055043,3.945573371,0.922208996,4.822375503,0.939577385,,,,,0.935767979,NaN,2.369727574,1.291235392
,,,,,9.490221319,NaN,,,3.889584286,0.666111765,3.046782732,0.80503862,3.210643097,0.890226069,3.951696209,0.922319854,4.827190789,0.93966021,,,,,0.935853781,NaN,2.37255533,1.293781302
,,,,,9.501532341,NaN,,,3.919775511,0.666992387,3.063662058,0.805424882,3.219462645,0.890394606,3.957888405,0.92242914,4.832056169,0.939741871,,,,,0.935939351,NaN,2.375383085,1.296327212
,,,,,9.512843363,NaN,,,3.950397597,0.667858412,3.080774798,0.805805162,3.228392455,0.890560693,3.964151139,0.922536877,4.836972571,0.939822387,,,,,0.936024689,NaN,2.378210841,1.298873122
,,,,,9.524154385,NaN,,,3.98145638,0.668710119,3.098124201,0.806179564,3.237434216,0.890724366,3.970485603,0.922643087,4.841940932,0.939901773,,,,,0.936109797,NaN,2.381038596,1.301419032
,,,,,9.535465407,NaN,,,4.012957779,0.669547781,3.115713563,0.806548188,3.246589647,0.890885663,3.976893005,0.922747792,4.846962203,0.939980046,,,,,0.936194676,NaN,2.383866352,1.303964942
,,,,,9.546776429,NaN,,,4.0449078,0.670371664,3.133546224,0.806911132,3.25586049,0.891044621,3.983374568,0.922851015,4.85203734,0.940057221,,,,,0.936279325,NaN,2.386694107,1.306510851
,,,,,9.558087451,NaN,,,4.077312533,0.671182028,3.151625574,0.807268492,3.265248501,0.891201275,3.989931525,0.922952778,4.857167313,0.940133315,,,,,0.936363748,NaN,2.389521863,1.309056761
,,,,,9.569398473,NaN,,,4.110178156,0.671979127,3.169955049,0.807620363,3.274755473,0.89135566,3.996565127,0.923053101,4.862353103,0.940208342,,,,,0.936447943,NaN,2.392349618,1.311602671
,,,,,9.580709495,NaN,,,4.143510938,0.672763211,3.188538134,0.807966836,3.284383206,0.891507811,4.00327664,0.923152006,4.867595698,0.940282318,,,,,0.936531913,NaN,2.395177374,1.314148581
,,,,,9.592020517,NaN,,,4.177317235,0.673534522,3.207378362,0.808308004,3.294133529,0.891657762,4.010067342,0.923249512,4.8728961,0.940355258,,,,,0.936615658,NaN,2.398005129,1.316694491
,,,,,9.603331539,NaN,,,4.211603496,0.674293298,3.226479317,0.808643954,3.304008306,0.891805546,4.016938528,0.923345642,4.878255322,0.940427176,,,,,0.936699179,NaN,2.400832885,1.319240401
,,,,,9.61464256,NaN,,,4.246376259,0.67503977,3.245844632,0.808974775,3.314009405,0.891951196,4.023891511,0.923440414,4.883674386,0.940498088,,,,,0.936782477,NaN,2.40366064,1.321786311
,,,,,9.625953582,NaN,,,4.281642159,0.675774167,3.265477993,0.809300551,3.324138736,0.892094745,4.030927618,0.923533848,4.889154329,0.940568008,,,,,0.936865552,NaN,2.406488396,1.32433222
,,,,,9.637264604,NaN,,,4.317407925,0.67649671,3.285383137,0.809621368,3.334398227,0.892236224,4.038048188,0.923625963,4.894696196,0.940636949,,,,,0.936948407,NaN,2.409316151,1.32687813
,,,,,9.648575626,NaN,,,4.35368038,0.677207616,3.305563851,0.809937306,3.344789829,0.892375665,4.045254581,0.92371678,4.900301046,0.940704926,,,,,0.937031041,NaN,2.412143907,1.32942404
,,,,,9.659886648,NaN,,,4.390466446,0.677907097,3.32602398,0.810248448,3.355315519,0.892513099,4.052548173,0.923806316,4.90596995,0.940771953,,,,,0.937113456,NaN,2.414971662,1.33196995
,,,,,9.67119767,NaN,,,4.427773144,0.678595363,3.346767418,0.810554871,3.365977302,0.892648555,4.059930355,0.92389459,4.911703992,0.940838043,,,,,0.937195652,NaN,2.417799418,1.33451586
,,,,,9.682508692,NaN,,,4.465607594,0.679272614,3.367798116,0.810856655,3.376777207,0.892782064,4.067402535,0.92398162,4.917504265,0.940903209,,,,,0.937277631,NaN,2.420627173,1.33706177
,,,,,9.693819714,NaN,,,4.503977016,0.679939052,3.389120082,0.811153876,3.387717298,0.892913654,4.074966142,0.924067425,4.923371879,0.940967464,,,,,0.937359393,NaN,2.423454929,1.339607679
,,,,,9.705130736,NaN,,,4.542888736,0.680594869,3.410737375,0.811446607,3.398799656,0.893043355,4.082622619,0.924152021,4.929307955,0.941030822,,,,,0.937440939,NaN,2.426282684,1.342153589
,,,,,9.716441758,NaN,,,4.582350182,0.681240257,3.432654117,0.811734924,3.41002639,0.893171195,4.090373426,0.924235428,4.935313625,0.941093295,,,,,0.93752227,NaN,2.429110439,1.344699499
,,,,,9.72775278,NaN,,,4.622368887,0.681875403,3.454874484,0.812018897,3.421399641,0.893297201,4.098220044,0.92431766,4.941390041,0.941154896,,,,,0.937603387,NaN,2.431938195,1.347245409
,,,,,9.739063802,NaN,,,4.662952491,0.682500488,3.47740271,0.812298598,3.432921579,0.893421402,4.106163971,0.924398737,4.94753836,0.941215637,,,,,0.937684291,NaN,2.43476595,1.349791319
,,,,,9.750374824,NaN,,,4.704108745,0.683115691,3.500243091,0.812574097,3.4445944,0.893543824,4.114206726,0.924478673,4.953759758,0.94127553,,,,,0.937764982,NaN,2.437593706,1.352337229
,,,,,9.761685846,NaN,,,4.745845506,0.683721188,3.523399981,0.812845461,3.456420328,0.893664494,4.12234984,0.924557486,4.960055425,0.941334587,,,,,0.937845461,NaN,2.440421461,1.354883139
,,,,,9.772996868,NaN,,,4.788170745,0.684317149,3.546877796,0.813112758,3.468401618,0.893783437,4.130594871,0.924635192,4.966426564,0.941392821,,,,,0.93792573,NaN,2.443249217,1.357429048
,,,,,9.78430789,NaN,,,4.831092545,0.684903743,3.570681011,0.813376053,3.480540557,0.89390068,4.138943395,0.924711806,4.972874391,0.941450243,,,,,0.938005789,NaN,2.446076972,1.359974958
,,,,,9.795618911,NaN,,,4.874619103,0.685481133,3.594814169,0.81363541,3.492839459,0.894016248,4.147397004,0.924787345,4.979400139,0.941506864,,,,,0.938085638,NaN,2.448904728,1.362520868
,,,,,9.806929933,NaN,,,4.918758733,0.68604948,3.61928187,0.813890894,3.50530067,0.894130165,4.155957313,0.924861823,4.986005056,0.941562695,,,,,0.93816528,NaN,2.451732483,1.365066778
,,,,,9.818240955,NaN,,,4.963519865,0.686608942,3.644088784,0.814142567,3.517926565,0.894242456,4.16462596,0.924935257,4.992690404,0.941617749,,,,,0.938244714,NaN,2.454560239,1.367612688
,,,,,9.829551977,NaN,,,5.008911049,0.687159674,3.669239643,0.814390489,3.530719561,0.894353146,4.173404597,0.92500766,4.999457459,0.941672035,,,,,0.938323941,NaN,2.457387994,1.370158598
,,,,,9.840816698,NaN,,,5.054940956,0.687701826,3.694739244,0.81463472,3.54368209,0.894462258,4.182294903,0.925079048,5.006307518,0.941725565,,,,,0.93840264,NaN,2.460204174,1.372704508
,,,,,9.852011322,NaN,,,5.101494656,0.688239291,3.720592455,0.81487532,3.556816629,0.894569815,4.191298577,0.925149435,5.013241888,0.941778349,,,,,0.938480648,NaN,2.46300283,1.375250417
,,,,,9.863205945,NaN,,,5.148829631,0.688764639,3.746804209,0.815112347,3.570125684,0.89467584,4.20041734,0.925218836,5.020261894,0.941830398,,,,,0.938558455,NaN,2.465801486,1.377796327
,,,,,9.874400569,NaN,,,5.196830032,0.689281845,3.773379508,0.815345856,3.583611796,0.894780356,4.20965293,0.925287264,5.027368879,0.941881723,,,,,0.938636064,NaN,2.468600142,1.380342237
,,,,,9.885595193,NaN,,,5.245505041,0.68979105,3.800323425,0.815575905,3.597277543,0.894883385,4.219007116,0.925354734,5.034564201,0.941932333,,,,,0.938713473,NaN,2.471398798,1.382888147
,,,,,9.896789817,NaN,,,5.294863948,0.690292391,3.827641102,0.815802548,3.611125529,0.89498495,4.228481681,0.925421259,5.041849237,0.941982239,,,,,0.938790686,NaN,2.474197454,1.385434057
,,,,,9.907984441,NaN,,,5.344916196,0.690786001,3.855337755,0.816025838,3.625158399,0.89508507,4.23807844,0.925486853,5.049225377,0.94203145,,,,,0.938867701,NaN,2.47699611,1.387979967
,,,,,9.919179065,NaN,,,5.395671343,0.691272011,3.883418671,0.816245829,3.639378827,0.895183769,4.247799226,0.925551529,5.056694033,0.942079976,,,,,0.93894452,NaN,2.479794766,1.390525876
,,,,,9.930373689,NaN,,,5.447139091,0.69175055,3.911889212,0.816462573,3.653789538,0.895281066,4.257645895,0.9256153,5.064256632,0.942127828,,,,,0.939021144,NaN,2.482593422,1.393071786
,,,,,9.941568313,NaN,,,5.499329271,0.692221744,3.940754813,0.816676121,3.668393278,0.895376982,4.26762033,0.925678179,5.07191462,0.942175014,,,,,0.939097573,NaN,2.485392078,1.395617696
,,,,,9.952762936,NaN,,,5.552251868,0.692685716,3.970020986,0.816886523,3.683192839,0.895471538,4.277724433,0.925740179,5.079669461,0.942221543,,,,,0.939173809,NaN,2.488190734,1.398163606
,,,,,9.96395756,NaN,,,5.605916989,0.693142589,3.999693321,0.817093828,3.69819104,0.895564753,4.287960142,0.925801312,5.087522637,0.942267426,,,,,0.939249851,NaN,2.49098939,1.400709516
,,,,,9.975152184,NaN,,,5.660334894,0.693592481,4.029777483,0.817298085,3.713390755,0.895656648,4.298329408,0.92586159,5.095475651,0.942312671,,,,,0.939325701,NaN,2.493788046,1.403255426
,,,,,9.986346808,NaN,,,5.715515983,0.694035508,4.060279218,0.817499341,3.728794883,0.89574724,4.308834217,0.925921027,5.103530021,0.942357288,,,,,0.939401359,NaN,2.496586702,1.405801336
,,,,,9.997541432,NaN,,,5.771470798,0.694471785,4.091204353,0.817697644,3.744406363,0.89583655,4.319476571,0.925979632,5.111687289,0.942401284,,,,,0.939476827,NaN,2.499385358,1.408347245
,,,,,10.00873606,NaN,,,5.828210042,0.694901425,4.122558793,0.817893039,3.760228183,0.895924595,4.330258511,0.92603742,5.119949014,0.942444669,,,,,0.939552104,NaN,2.502184014,1.410893155
,,,,,10.01993068,NaN,,,5.885744555,0.695324537,4.154348529,0.818085571,3.776263358,0.896011396,4.341182094,0.9260944,5.128316775,0.942487451,,,,,0.939627192,NaN,2.50498267,1.413439065
,,,,,10.0311253,NaN,,,5.944085339,0.695741229,4.186579632,0.818275285,3.792514962,0.896096968,4.352249408,0.926150585,5.136792174,0.942529639,,,,,0.939702091,NaN,2.507781326,1.415984975
,,,,,10.04231993,NaN,,,6.003243542,0.696151608,4.219258259,0.818462225,3.808986092,0.896181331,4.363462568,0.926205986,5.145376828,0.942571241,,,,,0.939776802,NaN,2.510579982,1.418530885
,,,,,10.05351455,NaN,,,6.063230476,0.696555777,4.252390655,0.818646433,3.825679892,0.896264503,4.374823719,0.926260614,5.154072381,0.942612266,,,,,0.939851326,NaN,2.513378638,1.421076795
,,,,,10.06470918,NaN,,,6.124057605,0.696953839,4.285983148,0.818827951,3.84259956,0.896346499,4.386335033,0.926314479,5.162880495,0.942652721,,,,,0.939925663,NaN,2.516177294,1.423622705
,,,,,10.0759038,NaN,,,6.185736559,0.697345892,4.320042157,0.819006822,3.859748326,0.896427338,4.39799871,0.926367594,5.171802854,0.942692614,,,,,0.939999815,NaN,2.51897595,1.426168614
,,,,,10.08709842,NaN,,,6.248279124,0.697732037,4.35457419,0.819183086,3.877129463,0.896507036,4.40981698,0.926419968,5.180841164,0.942731954,,,,,0.940073781,NaN,2.521774606,1.428714524
,,,,,10.09829305,NaN,,,6.311697266,0.698112369,4.389585844,0.819356783,3.894746297,0.89658561,4.421792099,0.926471611,5.189997153,0.942770748,,,,,0.940147563,NaN,2.524573262,1.431260434
,,,,,10.10948767,NaN,,,6.376003097,0.698486983,4.42508381,0.819527952,3.912602192,0.896663076,4.433926362,0.926522535,5.199272571,0.942809003,,,,,0.940221162,NaN,2.527371918,1.433806344
,,,,,10.12068229,NaN,,,6.441208918,0.698855971,4.46107487,0.819696633,3.930700561,0.896739449,4.446222086,0.926572749,5.208669193,0.942846728,,,,,0.940294577,NaN,2.530170574,1.436352254
,,,,,10.13187692,NaN,,,6.507327195,0.699219425,4.497565903,0.819862863,3.949044863,0.896814747,4.458681622,0.926622263,5.218188816,0.94288393,,,,,0.94036781,NaN,2.53296923,1.438898164
,,,,,10.14307154,NaN,,,6.574370567,0.699577435,4.534563882,0.820026679,3.967638602,0.896888984,4.471307349,0.926671088,5.227833259,0.942920616,,,,,0.940440861,NaN,2.535767886,1.441444073
,,,,,10.15426617,NaN,,,6.642351851,0.699930088,4.572075878,0.82018812,3.986485331,0.896962176,4.484101686,0.926719233,5.237604368,0.942956793,,,,,0.940513731,NaN,2.538566542,1.443989983
,,,,,10.16546079,NaN,,,6.711284045,0.700277471,4.610109059,0.82034722,4.005588656,0.897034337,4.497067076,0.926766707,5.24750401,0.942992468,,,,,0.940586421,NaN,2.541365198,1.446535893
,,,,,10.17665541,NaN,,,6.781180329,0.700619668,4.648670695,0.820504015,4.024952224,0.897105483,4.510205999,0.926813521,5.257534076,0.943027649,,,,,0.940658931,NaN,2.544163853,1.449081803
,,,,,10.18785004,NaN,,,6.852054065,0.700956763,4.687768155,0.820658541,4.044579745,0.897175628,4.523520965,0.926859683,5.26769649,0.943062342,,,,,0.940731263,NaN,2.546962509,1.451627713
,,,,,10.19904466,NaN,,,6.923918802,0.701288838,4.727408912,0.820810832,4.06447495,0.897244787,4.537014524,0.926905202,5.277993187,0.943096554,,,,,0.940803416,NaN,2.549761165,1.454173623
,,,,,10.21023929,NaN,,,6.996788282,0.701615971,4.767600543,0.820960922,4.084641665,0.897312974,4.550689254,0.926950088,5.288426144,0.943130292,,,,,0.940875391,NaN,2.552559821,1.456719533
,,,,,10.2214053,NaN,,,7.070676441,0.701938244,4.80835073,0.821108844,4.105083736,0.897380203,4.564547767,0.92699435,5.29899735,0.943163563,,,,,0.940947007,NaN,2.555351324,1.459265442
,,,,,10.23250143,NaN,,,7.145597401,0.702255732,4.849667263,0.821254631,4.125805064,0.897446487,4.578592718,0.927037996,5.30970883,0.943196373,,,,,0.941018,NaN,2.558125358,1.461811352
,,,,,10.24359756,NaN,,,7.221565494,0.702568511,4.891558037,0.821398315,4.146809625,0.897511841,4.592826785,0.927081035,5.320562631,0.943228728,,,,,0.941088821,NaN,2.560899391,1.464357262
,,,,,10.2546937,NaN,,,7.298595234,0.702876657,4.934031062,0.821539928,4.168101415,0.897576277,4.607252697,0.927123476,5.331560831,0.943260635,,,,,0.94115947,NaN,2.563673425,1.466903172
,,,,,10.26578983,NaN,,,7.37670136,0.703180243,4.977094456,0.821679502,4.18968452,0.897639809,4.621873206,0.927165327,5.342705528,0.943292101,,,,,0.941229948,NaN,2.566447458,1.469449082
,,,,,10.27688597,NaN,,,7.455898805,0.703479341,5.020756451,0.821817066,4.211563062,0.897702449,4.636691115,0.927206596,5.353998857,0.94332313,,,,,0.941300255,NaN,2.569221491,1.471994992
,,,,,10.2879821,NaN,,,7.536202701,0.703774022,5.065025393,0.821952651,4.233741219,0.897764211,4.65170925,0.927247292,5.365442977,0.94335373,,,,,0.941370392,NaN,2.571995525,1.474540902
,,,,,10.29907823,NaN,,,7.617628419,0.704064354,5.109909747,0.822086287,4.256223227,0.897825107,4.666930487,0.927287422,5.377040077,0.943383906,,,,,0.941440359,NaN,2.574769558,1.477086811
,,,,,10.31017437,NaN,,,7.700191525,0.704350407,5.155418091,0.822218003,4.279013398,0.897885149,4.682357737,0.927326994,5.388792374,0.943413664,,,,,0.941510158,NaN,2.577543592,1.479632721
,,,,,10.3212705,NaN,,,7.783907796,0.704632248,5.201559126,0.822347828,4.302116086,0.89794435,4.697993949,0.927366017,5.400702115,0.943443011,,,,,0.941579789,NaN,2.580317625,1.482178631
,,,,,10.33236663,NaN,,,7.868793254,0.704909943,5.248341673,0.82247579,4.325535692,0.898002721,4.71384211,0.927404498,5.412771579,0.943471951,,,,,0.941649252,NaN,2.583091658,1.484724541
,,,,,10.34346277,NaN,,,7.954864117,0.705183556,5.295774676,0.822601916,4.349276712,0.898060275,4.729905256,0.927442445,5.425003072,0.943500491,,,,,0.941718548,NaN,2.585865692,1.487270451
,,,,,10.3545589,NaN,,,8.042136855,0.705453151,5.343867203,0.822726235,4.373343677,0.898117023,4.746186456,0.927479865,5.437398934,0.943528636,,,,,0.941787678,NaN,2.588639725,1.489816361
,,,,,10.36565503,NaN,,,8.130628149,0.705718791,5.39262845,0.822848773,4.39774119,0.898172977,4.762688819,0.927516765,5.449961536,0.943556392,,,,,0.941856643,NaN,2.591413759,1.49236227
,,,,,10.37675117,NaN,,,8.220354923,0.705980537,5.442067738,0.822969557,4.422473918,0.898228148,4.779415508,0.927553154,5.462693282,0.943583763,,,,,0.941925442,NaN,2.594187792,1.49490818
,,,,,10.3878473,NaN,,,8.311334335,0.70623845,5.49219452,0.823088613,4.447546585,0.898282547,4.796369716,0.927589037,5.475596604,0.943610756,,,,,0.941994077,NaN,2.596961825,1.49745409
,,,,,10.39894344,NaN,,,8.403583783,0.706492589,5.54301838,0.823205966,4.472963986,0.898336185,4.81355469,0.927624422,5.488673972,0.943637376,,,,,0.942062547,NaN,2.599735859,1.5
,,,,,,,,,8.497120909,0.706743013,5.594549035,0.823321642,4.498730978,0.898389073,4.830973711,0.927659317,5.501927883,0.943663627,,,,,,,,
,,,,,,,,,8.591963593,0.706989779,5.646796338,0.823435666,4.524852498,0.898441222,4.848630115,0.927693727,5.515360876,0.943689516,,,,,,,,
,,,,,,,,,8.688129975,0.707232944,5.699770279,0.823548062,4.551333534,0.898492642,4.866527276,0.927727661,5.528975518,0.943715046,,,,,,,,
,,,,,,,,,8.785638451,0.707472562,5.753480985,0.823658854,4.578179145,0.898543343,4.884668615,0.927761123,5.542774414,0.943740224,,,,,,,,
,,,,,,,,,8.88450766,0.707708689,5.807938728,0.823768066,4.605394468,0.898593337,4.903057603,0.927794122,5.5567602,0.943765053,,,,,,,,
,,,,,,,,,8.984756509,0.707941379,5.863153919,0.823875721,4.632984716,0.898642632,4.921697756,0.927826663,5.570935553,0.943789539,,,,,,,,
,,,,,,,,,9.086404171,0.708170683,5.919137117,0.823981843,4.660955152,0.898691238,4.94059264,0.927858753,5.585303184,0.943813687,,,,,,,,
,,,,,,,,,9.189470086,0.708396655,5.975899026,0.824086453,4.68931113,0.898739166,4.959745867,0.927890399,5.59986584,0.943837501,,,,,,,,
,,,,,,,,,9.293973954,0.708619344,6.033450499,0.824189575,4.718058063,0.898786426,4.979161098,0.927921606,5.614626308,0.943860986,,,,,,,,
,,,,,,,,,9.399935778,0.708838801,6.091802541,0.82429123,4.747201457,0.898833026,4.998842053,0.92795238,5.629587406,0.943884146,,,,,,,,
,,,,,,,,,9.507375803,0.709055076,6.15096631,0.824391439,4.776746894,0.898878975,5.018792488,0.927982728,5.644752,0.943906986,,,,,,,,
,,,,,,,,,9.616314585,0.709268216,6.210953119,0.824490224,4.806699997,0.898924285,5.039016221,0.928012656,5.660122988,0.943929511,,,,,,,,
,,,,,,,,,9.726772955,0.70947827,6.271774439,0.824587606,4.837066517,0.898968962,5.05951712,0.928042169,5.675703309,0.943951725,,,,,,,,
,,,,,,,,,9.838772037,0.709685284,6.3334419,0.824683605,4.867852259,0.899013016,5.080299101,0.928071273,5.691495946,0.943973631,,,,,,,,
,,,,,,,,,9.952333247,0.709889305,6.395967293,0.824778242,4.899063097,0.899056456,5.101366147,0.928099974,5.707503916,0.943995235,,,,,,,,
,,,,,,,,,10.06747831,0.710090377,6.459362576,0.824871536,4.93070501,0.899099292,5.122722281,0.928128278,5.723730281,0.944016541,,,,,,,,
,,,,,,,,,10.18422924,0.710288546,6.523639871,0.824963508,4.962784052,0.89914153,5.144371589,0.92815619,5.740178145,0.944037552,,,,,,,,
,,,,,,,,,10.30260836,0.710483855,6.588811469,0.825054176,4.995306339,0.89918318,5.16631821,0.928183716,5.756850654,0.944058274,,,,,,,,
,,,,,,,,,10.42263832,0.710676348,6.654889833,0.825143559,5.028278112,0.899224249,5.188566342,0.92821086,5.773750994,0.944078709,,,,,,,,
,,,,,,,,,10.54434206,0.710866067,6.721887599,0.825231677,5.061705665,0.899264747,5.211120242,0.928237629,5.790882402,0.944098862,,,,,,,,
,,,,,,,,,10.66774287,0.711053054,6.789817578,0.825318547,5.095595389,0.899304682,5.23398422,0.928264028,5.808248148,0.944118736,,,,,,,,
,,,,,,,,,10.79286434,0.711237349,6.858692762,0.825404188,5.129953762,0.89934406,5.257162648,0.928290061,5.825851558,0.944138337,,,,,,,,
,,,,,,,,,10.9197304,0.711418994,6.92852632,0.825488618,5.164787376,0.89938289,5.280659959,0.928315734,5.843695998,0.944157667,,,,,,,,
,,,,,,,,,11.04836531,0.711598028,6.999331608,0.825571855,5.200102861,0.899421181,5.304480649,0.928341051,5.861784879,0.944176729,,,,,,,,
,,,,,,,,,11.17879368,0.71177449,7.071122166,0.825653915,5.235906989,0.899458938,5.328629275,0.928366019,5.88012166,0.944195529,,,,,,,,
,,,,,,,,,11.31104044,0.711948418,7.143911721,0.825734815,5.272206615,0.89949617,5.353110449,0.928390641,5.898709851,0.94421407,,,,,,,,
,,,,,,,,,11.44513089,0.712119852,7.217714195,0.825814574,5.309008655,0.899532885,5.377928858,0.928414923,5.917553006,0.944232354,,,,,,,,
,,,,,,,,,11.58109068,0.712288827,7.292543701,0.825893206,5.346320172,0.899569089,5.403089249,0.928438869,5.936654726,0.944250386,,,,,,,,
,,,,,,,,,11.7189458,0.71245538,7.368414548,0.825970729,5.384148284,0.89960479,5.428596434,0.928462484,5.956018669,0.94426817,,,,,,,,
,,,,,,,,,11.85872261,0.712619548,7.445341246,0.826047159,5.422500235,0.899639995,5.454455282,0.928485772,5.975648531,0.944285707,,,,,,,,
,,,,,,,,,12.00044786,0.712781367,7.523338507,0.826122511,5.461383362,0.89967471,5.48067075,0.928508738,5.995548073,0.944303003,,,,,,,,
,,,,,,,,,12.14414864,0.71294087,7.602421245,0.8261968,5.500805086,0.899708943,5.507247844,0.928531387,6.015721099,0.944320061,,,,,,,,
,,,,,,,,,12.28985244,0.713098093,7.682604586,0.826270043,5.540772953,0.899742701,5.534191655,0.928553723,6.036171465,0.944336883,,,,,,,,
,,,,,,,,,12.43758712,0.713253069,7.763903863,0.826342255,5.581294627,0.899775989,5.561507327,0.92857575,6.056903084,0.944353473,,,,,,,,
,,,,,,,,,12.58738093,0.713405831,7.846334623,0.82641345,5.622377824,0.899808816,5.589200091,0.928597472,6.077919922,0.944369834,,,,,,,,
,,,,,,,,,12.73926253,0.713556413,7.929912631,0.826483642,5.664030431,0.899841186,5.617275236,0.928618895,6.099225995,0.944385969,,,,,,,,
,,,,,,,,,12.89326095,0.713704847,8.01465387,0.826552847,5.706260382,0.899873107,5.645738137,0.928640021,6.120825383,0.944401882,,,,,,,,
,,,,,,,,,13.04940565,0.713851164,8.100574547,0.826621079,5.749075775,0.899904585,5.674594234,0.928660856,6.142722211,0.944417576,,,,,,,,
,,,,,,,,,13.20772651,0.713995395,8.187691092,0.826688351,5.792484801,0.899935626,5.70384905,0.928681402,6.164920672,0.944433053,,,,,,,,
,,,,,,,,,13.36825378,0.714137572,8.276020167,0.826754677,5.836495742,0.899966237,5.733508177,0.928701665,6.187425008,0.944448316,,,,,,,,
,,,,,,,,,13.53101817,0.714277725,8.365578663,0.826820072,5.88111703,0.899996422,5.76357729,0.928721648,6.210239522,0.94446337,,,,,,,,
,,,,,,,,,13.69605082,0.714415883,8.456383708,0.826884548,5.926357211,0.900026189,5.794062134,0.928741355,6.233368582,0.944478215,,,,,,,,
,,,,,,,,,13.86338327,0.714552076,8.548452667,0.826948118,5.972224906,0.900055543,5.824968543,0.92876079,6.256816606,0.944492856,,,,,,,,
,,,,,,,,,14.03304756,0.714686332,8.641803149,0.827010796,6.018728908,0.90008449,5.856302431,0.928779956,6.280588084,0.944507295,,,,,,,,
,,,,,,,,,14.20507609,0.714818681,8.736453007,0.827072594,6.065878099,0.900113036,5.888069783,0.928798858,6.304687558,0.944521535,,,,,,,,
,,,,,,,,,14.3795018,0.71494915,8.83242034,0.827133526,6.113681501,0.900141185,5.920276684,0.928817498,6.32911964,0.944535579,,,,,,,,
,,,,,,,,,14.55635802,0.715077767,8.929723503,0.827193602,6.162148268,0.900168945,5.952929279,0.928835882,6.353888999,0.944549429,,,,,,,,
,,,,,,,,,14.73567859,0.715204558,9.028381105,0.827252836,6.211287657,0.900196319,5.98603383,0.928854011,6.37900038,0.944563088,,,,,,,,
,,,,,,,,,14.9174978,0.715329551,9.128412013,0.82731124,6.261109056,0.900223314,6.019596652,0.92887189,6.404458573,0.944576559,,,,,,,,
,,,,,,,,,15.10185042,0.715452771,9.229835358,0.827368825,6.311622018,0.900249935,6.053624181,0.928889523,6.430268459,0.944589844,,,,,,,,
,,,,,,,,,15.28877173,0.715574246,9.332670536,0.827425604,6.36283619,0.900276188,6.088122917,0.928906912,6.456434966,0.944602946,,,,,,,,
,,,,,,,,,15.47829744,0.715693999,9.436937215,0.827481587,6.414761347,0.900302076,6.12309945,0.928924061,6.482963103,0.944615868,,,,,,,,
,,,,,,,,,15.67046382,0.715812057,9.542655335,0.827536786,6.467407454,0.900327606,6.158560477,0.928940973,6.509857943,0.944628612,,,,,,,,
,,,,,,,,,15.86530763,0.715928444,9.649845115,0.827591212,6.520784564,0.900352782,6.194512781,0.928957652,6.53712463,0.944641179,,,,,,,,
,,,,,,,,,16.06286611,0.716043184,9.758527053,0.827644877,6.574902894,0.90037761,6.230963237,0.928974101,6.564768375,0.944653574,,,,,,,,
,,,,,,,,,16.26317707,0.716156301,9.868721937,0.827697791,6.629772773,0.900402093,6.26791881,0.928990323,6.592794467,0.944665798,,,,,,,,
,,,,,,,,,16.46627879,0.716267819,9.980450839,0.827749965,6.685404708,0.900426238,6.30538658,0.929006321,6.621208267,0.944677854,,,,,,,,
,,,,,,,,,16.67221015,0.716377762,10.09373513,0.827801409,6.741809344,0.900450049,6.343373701,0.929022099,6.650015209,0.944689743,,,,,,,,
,,,,,,,,,16.88101049,0.716486151,10.20859647,0.827852133,6.798997455,0.900473529,6.381887447,0.929037658,6.679220805,0.944701469,,,,,,,,
,,,,,,,,,17.09271978,0.71659301,10.32505683,0.827902149,6.856979994,0.900496685,6.420935178,0.929053003,6.708830638,0.944713033,,,,,,,,
,,,,,,,,,17.30737849,0.71669836,10.44313848,0.827951466,6.91576803,0.90051952,6.460524357,0.929068137,6.738850366,0.944724438,,,,,,,,
,,,,,,,,,17.52502768,0.716802224,10.56286401,0.828000094,6.97537283,0.90054204,6.500662573,0.929083061,6.76928574,0.944735685,,,,,,,,
,,,,,,,,,17.74570899,0.716904623,10.68425631,0.828048042,7.035805764,0.900564247,6.541357482,0.92909778,6.800142571,0.944746778,,,,,,,,
,,,,,,,,,17.9694646,0.717005578,10.8073386,0.828095321,7.097078436,0.900586148,6.582616886,0.929112296,6.831426768,0.944757718,,,,,,,,
,,,,,,,,,18.19633732,0.717105111,10.93213442,0.82814194,7.159202516,0.900607745,6.624448659,0.929126611,6.863144318,0.944768508,,,,,,,,
,,,,,,,,,18.42637053,0.717203241,11.05866764,0.828187908,7.222189902,0.900629044,6.666860814,0.92914073,6.895301276,0.944779148,,,,,,,,
,,,,,,,,,18.65960822,0.717299989,11.18696244,0.828233235,7.286052653,0.900650048,6.709861452,0.929154653,6.927903794,0.944789642,,,,,,,,
,,,,,,,,,18.89609502,0.717395374,11.31704339,0.828277929,7.350802964,0.900670761,6.753458808,0.929168385,6.960958112,0.944799992,,,,,,,,
,,,,,,,,,19.13587615,0.717489417,11.44893533,0.828322,7.416453245,0.900691189,6.797661209,0.929181927,6.994470553,0.944810199,,,,,,,,
,,,,,,,,,19.37899745,0.717582137,11.58266352,0.828365456,7.483016009,0.900711333,6.842477112,0.929195282,7.028447518,0.944820266,,,,,,,,
,,,,,,,,,19.62550544,0.717673553,11.71825351,0.828408306,7.550504037,0.900731199,6.887915099,0.929208454,7.062895516,0.944830194,,,,,,,,
,,,,,,,,,19.87544725,0.717763684,11.85573124,0.828450559,7.618930193,0.900750791,6.933983849,0.929221444,7.097821125,0.944839985,,,,,,,,
,,,,,,,,,20.12887069,0.717852547,11.99512301,0.828492223,7.688307574,0.900770111,6.980692174,0.929234254,7.133231032,0.944849641,,,,,,,,
,,,,,,,,,20.38582423,0.717940162,12.13645547,0.828533307,7.75864948,0.900789165,7.028049007,0.929246889,7.169132005,0.944859165,,,,,,,,
,,,,,,,,,20.64635699,0.718026546,12.27975565,0.828573818,7.829969321,0.900807955,7.076063411,0.929259349,7.205530911,0.944868557,,,,,,,,
,,,,,,,,,20.91051884,0.718111717,12.42505097,0.828613764,7.902280772,0.900826486,7.124744554,0.929271637,7.242434717,0.94487782,,,,,,,,
,,,,,,,,,21.17836027,0.718195692,12.57236919,0.828653155,7.975597625,0.90084476,7.174101766,0.929283756,7.279850474,0.944886956,,,,,,,,
,,,,,,,,,21.44993249,0.718278489,12.72173851,0.828691997,8.04993393,0.900862782,7.224144477,0.929295708,7.317785339,0.944895965,,,,,,,,
,,,,,,,,,21.7252875,0.718360124,12.87318749,0.828730298,8.125303916,0.900880555,7.274882254,0.929307495,7.356246567,0.944904851,,,,,,,,
,,,,,,,,,22.00447791,0.718440614,13.02674509,0.828768066,8.201721956,0.900898082,7.326324809,0.92931912,7.395241516,0.944913614,,,,,,,,
,,,,,,,,,22.28755712,0.718519975,13.18244068,0.828805309,8.279202692,0.900915368,7.378481973,0.929330584,7.434777644,0.944922257,,,,,,,,
,,,,,,,,,22.57457929,0.718598224,13.34030405,0.828842033,8.35776095,0.900932414,7.431363715,0.929341891,7.47486251,0.944930781,,,,,,,,
,,,,,,,,,22.8655993,0.718675376,13.50036537,0.828878247,8.437411732,0.900949225,7.484980178,0.929353042,7.515503782,0.944939187,,,,,,,,
,,,,,,,,,23.16067281,0.718751447,13.66265526,0.828913957,8.518170279,0.900965804,7.539341588,0.929364039,7.556709232,0.944947478,,,,,,,,
,,,,,,,,,23.45985627,0.718826453,13.82720476,0.82894917,8.600052058,0.900982154,7.594458351,0.929374885,7.598486745,0.944955655,,,,,,,,
,,,,,,,,,23.76320687,0.718900408,13.99404535,0.828983893,8.683072698,0.900998278,7.650341009,0.929385581,7.640844301,0.944963719,,,,,,,,
,,,,,,,,,24.07078263,0.718973329,14.16320892,0.829018134,8.767248086,0.901014179,7.707000242,0.92939613,7.683790014,0.944971672,,,,,,,,
,,,,,,,,,24.38264241,0.719045228,14.33472784,0.829051899,8.85259433,0.901029861,7.764446901,0.929406534,7.727332087,0.944979515,,,,,,,,
,,,,,,,,,24.69884584,0.719116121,14.5086349,0.829085195,8.939127745,0.901045327,7.822691963,0.929416794,7.771478853,0.944987251,,,,,,,,
,,,,,,,,,25.01945335,0.719186023,14.68496337,0.829118028,9.026864866,0.901060579,7.881746563,0.929426913,7.816238752,0.94499488,,,,,,,,
,,,,,,,,,25.34452631,0.719254948,14.86374697,0.829150405,9.1158225,0.90107562,7.941622012,0.929436893,7.861620346,0.945002405,,,,,,,,
,,,,,,,,,25.67412689,0.719322908,15.04501989,0.829182333,9.206017672,0.901090454,8.002329744,0.929446735,7.907632318,0.945009825,,,,,,,,
,,,,,,,,,26.00831808,0.719389919,15.2288168,0.829213816,9.29746759,0.901105083,8.063881373,0.929456441,7.954283462,0.945017144,,,,,,,,
,,,,,,,,,26.34716385,0.719455993,15.41517285,0.829244863,9.390189761,0.90111951,8.126288677,0.929466014,8.001582703,0.945024362,,,,,,,,
,,,,,,,,,26.69072897,0.719521144,15.60412369,0.829275479,9.484201929,0.901133738,8.189563605,0.929475456,8.049539084,0.94503148,,,,,,,,
,,,,,,,,,27.03907916,0.719585385,15.79570544,0.829305669,9.579522064,0.90114777,8.253718224,0.929484767,8.098161785,0.945038501,,,,,,,,
,,,,,,,,,27.39228104,0.719648729,15.98995476,0.829335441,9.676168379,0.901161608,8.318764822,0.92949395,8.147460096,0.945045425,,,,,,,,
,,,,,,,,,27.75040218,0.719711189,16.18690879,0.829364799,9.774159402,0.901175255,8.384715847,0.929503006,8.197443452,0.945052254,,,,,,,,
,,,,,,,,,28.11351102,0.719772776,16.3866052,0.829393751,9.873513845,0.901188714,8.4515839,0.929511938,8.248121406,0.945058988,,,,,,,,
,,,,,,,,,28.48167707,0.719833505,16.58908218,0.8294223,9.97425072,0.901201987,8.519381778,0.929520747,8.299503653,0.945065631,,,,,,,,
,,,,,,,,,28.85497072,0.719893385,16.79437846,0.829450453,10.07638926,0.901215077,8.588122439,0.929529434,8.351600026,0.945072181,,,,,,,,
,,,,,,,,,29.23346333,0.719952431,17.00253329,0.829478216,10.17994905,0.901227987,8.657819045,0.929538002,8.404420479,0.945078642,,,,,,,,
,,,,,,,,,29.61722733,0.720010653,17.2135865,0.829505594,10.28494987,0.901240718,8.728484916,0.929546452,8.457975117,0.945085014,,,,,,,,
,,,,,,,,,30.00633609,0.720068064,17.42757845,0.829532592,10.39141182,0.901253274,8.800133561,0.929554785,8.512274192,0.945091298,,,,,,,,
,,,,,,,,,30.40086407,0.720124673,17.64455005,0.829559216,10.49935524,0.901265656,8.872778686,0.929563004,8.567328077,0.945097495,,,,,,,,
,,,,,,,,,30.80088668,0.720180494,17.86454281,0.829585471,10.60880076,0.901277868,8.94643419,0.92957111,8.623147306,0.945103608,,,,,,,,
,,,,,,,,,31.20648042,0.720235538,18.08759881,0.829611362,10.71976932,0.901289912,9.021114157,0.929579104,8.679742561,0.945109636,,,,,,,,
,,,,,,,,,31.61772289,0.720289814,18.3137607,0.829636894,10.83228219,0.901301789,9.096832878,0.929586988,8.737124649,0.945115582,,,,,,,,
,,,,,,,,,32.03469273,0.720343334,18.54307173,0.829662072,10.94636085,0.901313503,9.173604824,0.929594764,8.795304561,0.945121445,,,,,,,,
,,,,,,,,,32.45746971,0.720396109,18.77557577,0.829686902,11.06202709,0.901325055,9.251444669,0.929602432,8.854293413,0.945127228,,,,,,,,
,,,,,,,,,32.88613465,0.720448149,19.01131727,0.829711387,11.1793031,0.901336448,9.330367322,0.929609995,8.91410249,0.945132931,,,,,,,,
,,,,,,,,,33.32076956,0.720499465,19.25034133,0.829735534,11.29821127,0.901347684,9.410387879,0.929617454,8.974743238,0.945138556,,,,,,,,
,,,,,,,,,33.76145755,0.720550066,19.49269367,0.829759345,11.41877432,0.901358765,9.491521608,0.92962481,9.036227254,0.945144104,,,,,,,,
,,,,,,,,,34.20828291,0.720599963,19.73842062,0.829782827,11.54101535,0.901369693,9.573784067,0.929632065,9.098566284,0.945149575,,,,,,,,
,,,,,,,,,34.66133111,0.720649166,19.98756919,0.829805984,11.66495772,0.901380471,9.657190957,0.929639221,9.161772261,0.945154971,,,,,,,,
,,,,,,,,,35.12068877,0.720697684,20.24018703,0.829828821,11.79062511,0.9013911,9.741758261,0.929646277,9.225857271,0.945160293,,,,,,,,
,,,,,,,,,35.58644374,0.720745528,20.49632245,0.829851341,11.91804161,0.901401582,9.827502139,0.929653237,9.290833567,0.945165542,,,,,,,,
,,,,,,,,,36.05868515,0.720792706,20.75602444,0.829873549,12.04723155,0.90141192,9.914438978,0.929660101,9.35671358,0.945170718,,,,,,,,
,,,,,,,,,36.53750326,0.720839228,21.01934266,0.82989545,12.17821966,0.901422116,10.00258541,0.92966687,9.423509915,0.945175823,,,,,,,,
,,,,,,,,,37.02298967,0.720885104,21.28632749,0.829917048,12.31103093,0.901432171,10.0919583,0.929673546,9.491235341,0.945180858,,,,,,,,
,,,,,,,,,37.51523721,0.720930342,21.55702997,0.829938347,12.44569085,0.901442087,10.18257476,0.929680131,9.559902808,0.945185824,,,,,,,,
,,,,,,,,,38.01434008,0.720974951,21.83150188,0.829959351,12.58222513,0.901451867,10.27445207,0.929686624,9.629525447,0.945190722,,,,,,,,
,,,,,,,,,38.52039367,0.72101894,22.10979572,0.829980065,12.72065988,0.901461512,10.36760785,0.929693029,9.700116587,0.945195552,,,,,,,,
,,,,,,,,,39.0334948,0.721062319,22.39196471,0.830000492,12.86102158,0.901471025,10.4620599,0.929699345,9.771689718,0.945200316,,,,,,,,
,,,,,,,,,39.55374159,0.721105094,22.67806282,0.830020636,13.00333709,0.901480406,10.55782628,0.929705574,9.844258534,0.945205014,,,,,,,,
,,,,,,,,,40.08123354,0.721147276,22.96814476,0.830040502,13.1476336,0.901489658,10.65492529,0.929711718,9.917836904,0.945209648,,,,,,,,
,,,,,,,,,40.61607156,0.721188872,23.26226601,0.830060093,13.29393872,0.901498782,10.75337553,0.929717777,9.992438908,0.945214217,,,,,,,,
,,,,,,,,,41.1583579,0.72122989,23.56048283,0.830079414,13.44228045,0.901507781,10.85319582,0.929723753,10.06807882,0.945218725,,,,,,,,
,,,,,,,,,41.70819629,0.721270339,23.86285224,0.830098467,13.59268714,0.901516656,10.95440525,0.929729647,10.14477109,0.94522317,,,,,,,,
,,,,,,,,,42.26569191,0.721310227,24.16943208,0.830117256,13.74518754,0.901525408,11.05702317,0.929735459,10.2225304,0.945227554,,,,,,,,
,,,,,,,,,42.83095134,0.721349561,24.48028099,0.830135786,13.89981087,0.90153404,11.16106923,0.929741192,10.30137162,0.945231877,,,,,,,,
,,,,,,,,,43.40408271,0.721388349,24.79545841,0.83015406,14.05658666,0.901542553,11.26656328,0.929746845,10.38130982,0.945236142,,,,,,,,
,,,,,,,,,43.98519568,0.721426599,25.11502462,0.830172081,14.21554486,0.901550949,11.37352555,0.929752421,10.4623603,0.945240347,,,,,,,,
,,,,,,,,,44.57440127,0.721464318,25.43904074,0.830189853,14.37671597,0.901559229,11.48197646,0.92975792,10.54453855,0.945244495,,,,,,,,
,,,,,,,,,45.17181232,0.721501514,25.76756874,0.830207379,14.5401307,0.901567396,11.59193677,0.929763344,10.62786029,0.945248586,,,,,,,,
,,,,,,,,,45.77754298,0.721538195,26.10067146,0.830224664,14.70582043,0.901575449,11.7034275,0.929768693,10.71234147,0.94525262,,,,,,,,
,,,,,,,,,46.39170913,0.721574367,26.43841259,0.830241709,14.87381674,0.901583392,11.81646998,0.929773968,10.79799822,0.945256599,,,,,,,,
,,,,,,,,,47.01442819,0.721610037,26.78085674,0.830258519,15.04415182,0.901591226,11.93108583,0.929779171,10.88484694,0.945260524,,,,,,,,
,,,,,,,,,47.64581932,0.721645213,27.12806939,0.830275097,15.21685821,0.901598951,12.04729697,0.929784302,10.97290425,0.945264394,,,,,,,,
,,,,,,,,,48.2860033,0.721679901,27.48011695,0.830291445,15.391969,0.90160657,12.16512562,0.929789363,11.06218696,0.945268211,,,,,,,,
,,,,,,,,,48.93510248,0.721714108,27.83706676,0.830307568,15.56951757,0.901614085,12.28459433,0.929794354,11.15271218,0.945271976,,,,,,,,
,,,,,,,,,49.59324103,0.721747842,28.19898708,0.830323468,15.74953796,0.901621496,12.40572593,0.929799276,11.2444972,0.945275689,,,,,,,,
,,,,,,,,,50.26054486,0.721781107,28.56594713,0.830339149,15.93206461,0.901628804,12.5285436,0.929804131,11.33755958,0.945279351,,,,,,,,
,,,,,,,,,50.93714154,0.721813913,28.93801709,0.830354613,16.1171324,0.901636012,12.65307082,0.929808919,11.43191712,0.945282962,,,,,,,,
,,,,,,,,,51.62316051,0.721846263,29.31526812,0.830369864,16.30477672,0.901643121,12.77933141,0.929813641,11.52758788,0.945286524,,,,,,,,
,,,,,,,,,52.31873295,0.721878166,29.69777237,0.830384903,16.4950335,0.901650132,12.90734952,0.929818298,11.62459013,0.945290037,,,,,,,,
,,,,,,,,,53.02399193,0.721909627,30.085603,0.830399736,16.68793909,0.901657047,13.03714964,0.929822892,11.72294245,0.945293502,,,,,,,,
,,,,,,,,,53.73907228,0.721940652,30.47883418,0.830414363,16.88353037,0.901663866,13.16875656,0.929827422,11.82266361,0.945296919,,,,,,,,
,,,,,,,,,54.46411081,0.721971247,30.87754111,0.830428789,17.08184475,0.901670592,13.30219551,0.929831889,11.92377274,0.945300289,,,,,,,,
,,,,,,,,,55.19924615,0.722001419,31.28180006,0.830443015,17.28292017,0.901677225,13.43749198,0.929836295,12.02628912,0.945303613,,,,,,,,
,,,,,,,,,55.94461895,0.722031173,31.69168834,0.830457045,17.48679508,0.901683766,13.57467182,0.929840641,12.1302324,0.945306891,,,,,,,,
,,,,,,,,,56.70037171,0.722060516,32.10728434,0.830470882,17.69350853,0.901690218,13.71376129,0.929844927,12.23562243,0.945310124,,,,,,,,
,,,,,,,,,57.46664898,0.722089452,32.52866754,0.830484527,17.90309998,0.901696581,13.85478704,0.929849154,12.34247938,0.945313312,,,,,,,,
,,,,,,,,,58.24359732,0.722117988,32.95591854,0.830497984,18.11560954,0.901702856,13.99777594,0.929853323,12.45082368,0.945316457,,,,,,,,
,,,,,,,,,59.03136531,0.722146129,33.38911905,0.830511256,18.33107785,0.901709045,14.1427554,0.929857434,12.56067607,0.945319559,,,,,,,,
,,,,,,,,,59.83010366,0.722173881,33.82835192,0.830524344,18.54954615,0.901715149,14.28975315,0.929861489,12.67205754,0.945322617,,,,,,,,
,,,,,,,,,60.63996509,0.722201248,34.27370116,0.830537252,18.7710562,0.901721168,14.4387973,0.929865488,12.78498939,0.945325634,,,,,,,,
,,,,,,,,,61.46110446,0.722228238,34.72525193,0.830549981,18.99565035,0.901727105,14.58991632,0.929869433,12.89949324,0.94532861,,,,,,,,
,,,,,,,,,62.29367893,0.722254853,35.18309061,0.830562535,19.22337156,0.90173296,14.74313916,0.929873323,13.01559097,0.945331544,,,,,,,,
,,,,,,,,,63.1378476,0.722281101,35.64730474,0.830574916,19.45426342,0.901738735,14.89849511,0.929877159,13.13330479,0.945334438,,,,,,,,
,,,,,,,,,63.99377198,0.722306986,36.11798313,0.830587126,19.68837,0.90174443,15.05601388,0.929880943,13.25265721,0.945337293,,,,,,,,
,,,,,,,,,64.8616158,0.722332513,36.59521578,0.830599168,19.92573613,0.901750047,15.21572556,0.929884675,13.37367106,0.945340108,,,,,,,,
,,,,,,,,,65.741545,0.722357687,37.07909397,0.830611043,20.16640727,0.901755586,15.37766076,0.929888355,13.49636949,0.945342884,,,,,,,,
,,,,,,,,,66.63372787,0.722382513,37.56971024,0.830622755,20.41042933,0.901761049,15.5418504,0.929891985,13.62077596,0.945345622,,,,,,,,
,,,,,,,,,67.53833507,0.722406995,38.06715842,0.830634305,20.65784909,0.901766437,15.70832591,0.929895565,13.74691426,0.945348323,,,,,,,,
,,,,,,,,,68.45553956,0.722431139,38.57153366,0.830645696,20.90871374,0.901771751,15.87711911,0.929899096,13.87480852,0.945350986,,,,,,,,
,,,,,,,,,69.38551678,0.72245495,39.08293241,0.83065693,21.16307143,0.901776992,16.04826231,0.929902578,14.00448319,0.945353613,,,,,,,,
,,,,,,,,,70.32844461,0.722478432,39.60145249,0.830668009,21.42097067,0.901782161,16.22178821,0.929906012,14.13596308,0.945356204,,,,,,,,
,,,,,,,,,71.28450337,0.722501589,40.12719305,0.830678936,21.68246081,0.901787259,16.39773002,0.929909399,14.26927335,0.945358759,,,,,,,,
,,,,,,,,,72.25387593,0.722524426,40.66025466,0.830689711,21.94759193,0.901792286,16.57612136,0.92991274,14.40443948,0.945361279,,,,,,,,
,,,,,,,,,73.23674766,0.722546947,41.20073926,0.830700338,22.21641467,0.901797244,16.75699637,0.929916034,14.54148731,0.945363765,,,,,,,,
,,,,,,,,,74.23330653,0.722569157,41.74875022,0.830710819,22.48898041,0.901802134,16.94038967,0.929919284,14.68044307,0.945366216,,,,,,,,
,,,,,,,,,75.2437432,0.722591061,42.30439235,0.830721155,22.76534139,0.901806957,17.12633631,0.929922488,14.82133332,0.945368634,,,,,,,,
,,,,,,,,,76.26825085,0.722612662,42.86777192,0.830731349,23.04555032,0.901811714,17.31487183,0.929925649,14.96418503,0.945371018,,,,,,,,
,,,,,,,,,77.30702545,0.722633964,43.43899667,0.830741402,23.32966099,0.901816405,17.50603229,0.929928766,15.10902549,0.94537337,,,,,,,,
,,,,,,,,,78.36026569,0.722654973,44.01817587,0.830751316,23.61772756,0.901821031,17.69985429,0.92993184,15.25588244,0.945375689,,,,,,,,
,,,,,,,,,79.42817295,0.722675691,44.60542026,0.830761094,23.90980513,0.901825594,17.89637488,0.929934872,15.40478392,0.945377976,,,,,,,,
,,,,,,,,,80.51095151,0.722696123,45.20084218,0.830770737,24.2059497,0.901830094,18.09563162,0.929937863,15.55575844,0.945380232,,,,,,,,
,,,,,,,,,81.60880846,0.722716273,45.80455549,0.830780248,24.50621778,0.901834533,18.29766267,0.929940812,15.70883487,0.945382457,,,,,,,,
,,,,,,,,,82.72195376,0.722736145,46.41667566,0.830789627,24.81066682,0.90183891,18.50250662,0.929943721,15.86404247,0.945384652,,,,,,,,
,,,,,,,,,83.85060032,0.722755742,47.03731976,0.830798877,25.1193551,0.901843227,18.71020268,0.929946589,16.02141096,0.945386816,,,,,,,,
,,,,,,,,,84.99496393,0.722775069,47.66660648,0.830807999,25.43234168,0.901847484,18.92079053,0.929949419,16.18097039,0.945388951,,,,,,,,
,,,,,,,,,86.15526353,0.722794129,48.30465619,0.830816996,25.74968634,0.901851683,19.13431051,0.929952209,16.34275131,0.945391056,,,,,,,,
,,,,,,,,,87.33172098,0.722812926,48.95159091,0.830825869,26.07144975,0.901855825,19.35080339,0.929954961,16.50678465,0.945393132,,,,,,,,
,,,,,,,,,88.52456135,0.722831464,49.60753437,0.83083462,26.39769358,0.901859909,19.57031067,0.929957675,16.67310179,0.94539518,,,,,,,,
,,,,,,,,,89.7340127,0.722849746,50.27261202,0.83084325,26.72848009,0.901863937,19.79287419,0.929960352,16.84173454,0.945397199,,,,,,,,
,,,,,,,,,90.96030637,0.722867775,50.94695106,0.830851761,27.06387258,0.90186791,20.01853663,0.929962993,17.01271513,0.945399191,,,,,,,,
,,,,,,,,,92.20367689,0.722885556,51.63068046,0.830860155,27.40393521,0.901871828,20.24734112,0.929965596,17.18607627,0.945401156,,,,,,,,
,,,,,,,,,93.46436208,0.722903091,52.32393098,0.830868433,27.74873304,0.901875692,20.47933142,0.929968164,17.36185113,0.945403093,,,,,,,,
,,,,,,,,,94.74260304,0.722920384,53.02683522,0.830876597,28.09833199,0.901879504,20.71455185,0.929970697,17.54007331,0.945405004,,,,,,,,
,,,,,,,,,96.03864423,0.722937439,53.7395276,0.830884649,28.45279893,0.901883262,20.95304746,0.929973195,17.72077692,0.945406888,,,,,,,,
,,,,,,,,,97.35273352,0.722954259,54.46214443,0.83089259,28.81220171,0.901886969,21.19486384,0.929975659,17.9039965,0.945408747,,,,,,,,
,,,,,,,,,98.68512221,0.722970846,55.19482392,0.830900422,29.17660892,0.901890625,21.44004728,0.929978089,18.08976708,0.94541058,,,,,,,,
,,,,,,,,,100.0360652,0.722987205,55.93770619,0.830908146,29.54609042,0.901894231,21.68864459,0.929980485,18.27812422,0.945412388,,,,,,,,
,,,,,,,,,101.4058208,0.723003338,56.69093331,0.830915763,29.92071675,0.901897787,21.94070338,0.929982848,18.46910392,0.945414171,,,,,,,,
,,,,,,,,,102.794651,0.723019248,57.45464935,0.830923275,30.30055955,0.901901295,22.19627182,0.929985179,18.66274271,0.94541593,,,,,,,,
,,,,,,,,,104.2028215,0.723034939,58.22900038,0.830930684,30.68569161,0.901904754,22.45539881,0.929987478,18.85907764,0.945417664,,,,,,,,
,,,,,,,,,105.6306015,0.723050414,59.01413448,0.830937991,31.07618642,0.901908165,22.7181339,0.929989746,19.05814624,0.945419375,,,,,,,,
,,,,,,,,,107.078264,0.723065675,59.81020182,0.830945198,31.47211887,0.90191153,22.98452733,0.929991982,19.2599866,0.945421062,,,,,,,,
,,,,,,,,,108.5460861,0.723080726,60.61735465,0.830952305,31.87356445,0.901914848,23.25463008,0.929994187,19.4646373,0.945422726,,,,,,,,
,,,,,,,,,110.0343483,0.723095569,61.43574734,0.830959314,32.28060002,0.901918121,23.52849377,0.929996362,19.67213749,0.945424367,,,,,,,,
,,,,,,,,,111.5433354,0.723110208,62.26553641,0.830966227,32.6933036,0.901921349,23.80617081,0.929998508,19.8825269,0.945425986,,,,,,,,
,,,,,,,,,113.0733359,0.723124645,63.10688056,0.830973044,33.11175384,0.901924532,24.0877143,0.930000623,20.09584569,0.945427582,,,,,,,,
,,,,,,,,,114.6246425,0.723138883,63.9599407,0.830979768,33.53603097,0.901927671,24.37317804,0.93000271,20.31213469,0.945429156,,,,,,,,
,,,,,,,,,116.1975518,0.723152924,64.82487999,0.830986399,33.96621604,0.901930768,24.66261671,0.930004768,20.53143531,0.945430709,,,,,,,,
,,,,,,,,,117.7923647,0.723166772,65.70186383,0.830992939,34.40239134,0.901933822,24.95608555,0.930006798,20.75378942,0.94543224,,,,,,,,
,,,,,,,,,119.4093861,0.723180429,66.59105997,0.830999389,34.84464026,0.901936834,25.25364084,0.930008799,20.97923957,0.945433751,,,,,,,,
,,,,,,,,,121.0489255,0.723193898,67.49263846,0.83100575,35.29304749,0.901939804,25.55533937,0.930010774,21.2078289,0.94543524,,,,,,,,
,,,,,,,,,122.7112962,0.723207181,68.40677174,0.831012024,35.74769869,0.901942734,25.86123888,0.930012721,21.43960112,0.94543671,,,,,,,,
,,,,,,,,,124.3968164,0.723220281,69.33363463,0.831018211,36.20868092,0.901945623,26.17139783,0.930014641,21.67460056,0.945438158,,,,,,,,
,,,,,,,,,126.1058081,0.723233201,70.2734044,0.831024313,36.67608225,0.901948473,26.48587564,0.930016535,21.91287215,0.945439588,,,,,,,,
,,,,,,,,,127.8385985,0.723245942,71.22626078,0.831030331,37.14999194,0.901951283,26.80473241,0.930018403,22.15446146,0.945440997,,,,,,,,
,,,,,,,,,129.5955188,0.723258508,72.19238602,0.831036266,37.63050093,0.901954055,27.12802906,0.930020246,22.39941472,0.945442387,,,,,,,,
,,,,,,,,,131.3769051,0.723270901,73.17196488,0.83104212,38.11770092,0.901956789,27.45582745,0.930022063,22.64777876,0.945443758,,,,,,,,
,,,,,,,,,133.1830981,0.723283123,74.16518472,0.831047893,38.61168513,0.901959485,27.78819036,0.930023855,22.89960107,0.94544511,,,,,,,,
,,,,,,,,,135.0144432,0.723295177,75.17223549,0.831053586,39.11254808,0.901962144,28.12518127,0.930025622,23.15492981,0.945446444,,,,,,,,
,,,,,,,,,136.8712907,0.723307064,76.1933098,0.831059201,39.62038548,0.901964766,28.4668646,0.930027365,23.41381383,0.945447759,,,,,,,,
,,,,,,,,,138.7539957,0.723318788,77.22860292,0.831064739,40.13529454,0.901967353,28.81330581,0.930029085,23.67630263,0.945449056,,,,,,,,
,,,,,,,,,140.6629182,0.72333035,78.27831287,0.831070201,40.65737381,0.901969904,29.16457106,0.93003078,23.94244646,0.945450335,,,,,,,,
,,,,,,,,,142.5984234,0.723341753,79.3426404,0.831075587,41.18672289,0.901972419,29.52072757,0.930032453,24.21229617,0.945451597,,,,,,,,
,,,,,,,,,144.5608815,0.723352999,80.42178907,0.8310809,41.72344322,0.901974901,29.88184342,0.930034102,24.48590337,0.945452841,,,,,,,,
,,,,,,,,,146.5506678,0.72336409,81.51596527,0.831086139,42.26763732,0.901977348,30.24798778,0.930035728,24.76332039,0.945454069,,,,,,,,
,,,,,,,,,148.5681627,0.723375028,82.62537826,0.831091306,42.81940933,0.901979761,30.6192306,0.930037333,25.04460029,0.945455279,,,,,,,,
,,,,,,,,,150.6137522,0.723385816,83.75024023,0.831096402,43.37886483,0.901982142,30.99564284,0.930038915,25.3297969,0.945456473,,,,,,,,
,,,,,,,,,152.6878275,0.723396455,84.89076632,0.831101428,43.94611081,0.901984489,31.37729655,0.930040475,25.61896475,0.94545765,,,,,,,,
,,,,,,,,,154.7907853,0.723406947,86.04717464,0.831106385,44.52125572,0.901986805,31.76426467,0.930042015,25.91215907,0.945458812,,,,,,,,
,,,,,,,,,156.9230277,0.723417295,87.21968636,0.831111274,45.10440947,0.901989088,32.15662129,0.930043532,26.20943605,0.945459957,,,,,,,,
,,,,,,,,,159.0849627,0.7234275,88.40852574,0.831116095,45.69568371,0.90199134,32.5544414,0.93004503,26.51085247,0.945461086,,,,,,,,
,,,,,,,,,161.2770035,0.723437565,89.61392015,0.83112085,46.29519159,0.901993562,32.95780113,0.930046506,26.81646602,0.9454622,,,,,,,,
,,,,,,,,,163.4995696,0.723447492,90.83610011,0.83112554,46.90304779,0.901995752,33.36677752,0.930047962,27.12633511,0.945463299,,,,,,,,
,,,,,,,,,165.7530859,0.723457281,92.07529938,0.831130165,47.51936813,0.901997913,33.78144885,0.930049398,27.44051901,0.945464383,,,,,,,,
,,,,,,,,,168.0379834,0.723466936,93.33175496,0.831134727,48.14427094,0.902000044,34.20189449,0.930050815,27.75907785,0.945465452,,,,,,,,
,,,,,,,,,170.3546993,0.723476458,94.60570714,0.831139225,48.77787552,0.902002145,34.62819476,0.930052212,28.0820725,0.945466506,,,,,,,,
,,,,,,,,,172.7036764,0.723485849,95.89739959,0.831143662,49.42030323,0.902004218,35.06043122,0.93005359,28.40956479,0.945467545,,,,,,,,
,,,,,,,,,175.0853641,0.72349511,97.20707933,0.831148038,50.07167681,0.902006262,35.49868655,0.930054949,28.74161729,0.94546857,,,,,,,,
,,,,,,,,,177.5002179,0.723504244,98.53499685,0.831152354,50.73212097,0.902008278,35.94304457,0.930056289,29.07829355,0.945469582,,,,,,,,
,,,,,,,,,179.9486996,0.723513252,99.88140612,0.83115661,51.40176172,0.902010267,36.39359022,0.930057611,29.41965797,0.945470579,,,,,,,,
,,,,,,,,,182.4312776,0.723522136,101.2465646,0.831160808,52.0807275,0.902012228,36.8504097,0.930058914,29.76577581,0.945471563,,,,,,,,
,,,,,,,,,184.9484265,0.723530898,102.6307335,0.831164948,52.76914792,0.902014162,37.31359043,0.9300602,30.11671326,0.945472533,,,,,,,,
,,,,,,,,,187.5006279,0.72353954,104.0341775,0.831169031,53.46715462,0.902016069,37.78322094,0.930061468,30.47253743,0.94547349,,,,,,,,
,,,,,,,,,190.0883699,0.723548062,105.4571649,0.831173058,54.17488137,0.902017951,38.25939105,0.930062719,30.83331646,0.945474433,,,,,,,,
,,,,,,,,,192.7121472,0.723556467,106.899968,0.831177029,54.89246326,0.902019806,38.74219181,0.930063952,31.19911926,0.945475364,,,,,,,,
,,,,,,,,,195.3724619,0.723564756,108.3628626,0.831180946,55.62003736,0.902021636,39.23171557,0.930065168,31.57001581,0.945476282,,,,,,,,
,,,,,,,,,198.0698226,0.723572932,109.8461286,0.831184809,56.35774352,0.902023441,39.72805598,0.930066368,31.94607701,0.945477187,,,,,,,,
,,,,,,,,,200.8047453,0.723580994,111.3500497,0.831188619,57.1057221,0.902025221,40.23130796,0.930067552,32.32737487,0.94547808,,,,,,,,
,,,,,,,,,203.577753,0.723588946,112.8749134,0.831192377,57.8641164,0.902026977,40.74156776,0.930068719,32.71398229,0.94547896,,,,,,,,
,,,,,,,,,206.3893761,0.723596788,114.4210115,0.831196082,58.63307157,0.902028708,41.25893291,0.93006987,33.10597316,0.945479829,,,,,,,,
,,,,,,,,,209.2401522,0.723604523,115.9886395,0.831199737,59.41273473,0.902030416,41.78350247,0.930071005,33.50342247,0.945480686,,,,,,,,
,,,,,,,,,212.1306266,0.723612151,117.5780974,0.831203342,60.20325485,0.9020321,42.31537668,0.930072124,33.90640625,0.94548153,,,,,,,,
,,,,,,,,,215.0613522,0.723619673,119.1896891,0.831206897,61.00478284,0.902033761,42.8546573,0.930073229,34.3150016,0.945482363,,,,,,,,


==> figure/Figure_3.csv <==
panel B,R,amplitude,period,,panel C,R,dissipation rate(E_s=120),dissipation rate(E_s=80),dissipation rate(E_s=40)
,0,0,0,,,0,2.003011868,2.003011868,2.003011868
,0.172413793,0,0,,,0.210526316,3.828976686,3.221347122,2.611072994
,0.344827586,0,0,,,0.421052632,5.514542891,4.346522229,3.172587443
,0.517241379,0,0,,,0.631578947,7.048855698,5.37114164,3.68386941
,0.689655172,0,0,,,0.842105263,8.437593099,6.298873356,4.146757516
,0.862068966,0,0,,,0.842105263,8.437593103,6.298873359,4.146757518
,0.862068966,0,0,,,0.853185596,8.506880939,6.345168461,4.169855013
,0.868014269,0,0,,,0.864265928,8.57580289,6.391219854,4.192830792
,0.873959572,0,0,,,0.87534626,8.644361138,6.437028983,4.215685579
,0.879904875,0,0,,,0.886426593,8.712557845,6.482597284,4.238420093
,0.885850178,0,0,,,0.897506925,8.780395185,6.527926196,4.261035051
,0.891795482,0,0,,,0.908587258,8.847875296,6.573017134,4.28353116
,0.897740785,0,0,,,0.91966759,8.914110766,6.6172832,4.305614754
,0.903686088,0,0,,,0.930747922,8.939083861,6.634245525,4.314040104
,0.909631391,0,0,,,0.941828255,8.967246141,6.653339721,4.323523105
,0.915576694,0,0,,,0.952908587,8.992002722,6.670154046,4.331872572
,0.921521998,0.045750103,23.31524856,,,0.96398892,9.012525395,6.684144166,4.338819574
,0.927467301,0.090536137,23.2977235,,,0.975069252,9.035206935,6.699563599,4.346474704
,0.933412604,0.120074706,23.29999773,,,0.986149584,9.060902886,6.716987528,4.355130772
,0.939357907,0.142904039,23.29496083,,,0.997229917,9.085742641,6.733841594,4.36350202
,0.94530321,0.161939195,23.29159195,,,1.008310249,9.11188949,6.751607535,4.37231739
,0.951248514,0.179210152,23.28689783,,,1.019390582,9.135787678,6.767827411,4.380374203
,0.957193817,0.193959162,23.27635364,,,1.030470914,9.158889643,6.783515113,4.388165813
,0.96313912,0.208387197,23.27896836,,,1.041551247,9.181347366,6.798771307,4.395742551
,0.969084423,0.221026228,23.27617983,,,1.052631579,9.203268157,6.813667121,4.403139962
,0.975029727,0.233703169,23.27644825,,,1.052631579,9.19898527,6.810784858,4.401711127
,0.98097503,0.244679689,23.27583126,,,1.263157895,9.575419206,7.066630592,4.52875495
,0.986920333,0.255100603,23.2768902,,,1.473684211,9.883713822,7.276302925,4.632867097
,0.992865636,0.265057704,23.26284631,,,1.684210526,10.15247451,7.459135165,4.723642125
,0.998810939,0.274542217,23.2634357,,,1.894736842,10.37615212,7.61149932,4.799286057
,1.004756243,0.284161284,23.26632647,,,2.105263158,10.57166493,7.74477019,4.865444409
,1.010701546,0.292671852,23.26131038,,,2.315789474,10.74564307,7.86343983,4.924348416
,1.016646849,0.300847143,23.25636429,,,2.526315789,10.89958987,7.968544996,4.976516241
,1.022592152,0.30871035,23.25091321,,,2.736842105,11.03611747,8.061854861,5.02282751
,1.028537455,0.316271939,23.251034,,,2.947368421,11.15795753,8.145214957,5.064198964
,1.034482759,0.323566244,23.24932661,,,3.157894737,11.24167422,8.20304085,5.092948967
,1.034482759,0.323428733,23.24823705,,,3.368421053,11.34201761,8.27180789,5.127074058
,1.206896552,0.463810057,23.19085977,,,3.578947368,11.43341624,8.334506512,5.158186563
,1.379310345,0.539331046,23.14925116,,,3.789473684,11.51702452,8.391917479,5.186674254
,1.551724138,0.587923314,23.11814372,,,4,11.59380643,8.444692924,5.212860963
,1.724137931,0.62201693,23.09584232,,,,,,
,1.896551724,0.647289242,23.07812248,,,,,,
,2.068965517,0.666772544,23.06387078,,,,,,
,2.24137931,0.682250334,23.05384365,,,,,,
,2.413793103,0.694840348,23.04475829,,,,,,
,2.586206897,0.705283704,23.03792884,,,,,,
,2.75862069,0.714087471,23.03211065,,,,,,
,2.931034483,0.721612647,23.02689593,,,,,,
,3.103448276,0.728121613,23.02470315,,,,,,
,3.275862069,0.733810111,23.02124904,,,,,,
,3.448275862,0.73882788,23.01807164,,,,,,
,3.620689655,0.743287109,23.01601083,,,,,,
,3.793103448,0.747279894,23.01322106,,,,,,
,3.965517241,0.750877122,23.01203654,,,,,,
,4.137931034,0.754137613,23.00917194,,,,,,
,4.310344828,0.757107521,23.0080955,,,,,,
,4.482758621,0.759825457,23.00677874,,,,,,
,4.655172414,0.762332054,23.00524578,,,,,,
,4.827586207,0.764627955,23.00435683,,,,,,
,5,0.766760025,23.00309829,,,,,,

